Simulation of vector boson plus many jet final states at the high luminosity LHC

We present a novel event generation framework for the efficient simulation of vector boson plus multi-jet backgrounds at the high-luminosity LHC and at possible future hadron colliders. MPI parallelization of parton-level and particle-level event generation and storage of parton-level event information using the HDF5 data format allow us to obtain leading-order merged Monte-Carlo predictions with up to nine jets in the final state. The parton-level event samples generated in this manner correspond to an integrated luminosity of 3ab-1 and are made publicly available for future phenomenological studies.

==> fig/zj/PP_JetRates/log10_d_01.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
Title=Differential $0 \to 1$ jet resolution in $W^++$jets
RatioPlotReference=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp_max_9.yoda/PP_JetRates/log10_d_01
YLabel=$\text{d}\sigma/\text{d}\log_{10}(d_{01}/\text{GeV})$ [pb]
RatioPlot=1
LogY=1
RatioPlotYLabel=Fraction
RatioPlotYMin=0
RatioPlotYMax=1
XMin=0.25
XMax=3.25
LegendXPos=0.775
LegendYPos=0.925
YMin=2e-2
YMax=2e4
LegendOnly=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp_max_9.yoda/PP_JetRates/log10_d_01 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp0-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp2-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp4-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp6-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp8.yoda/PP_JetRates/log10_d_01
XLabel=$\log_{10}(d_{01}/\text{GeV})$
RatioPlotSameStyle=1
DrawOnly=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp_max_9.yoda/PP_JetRates/log10_d_01 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp0-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp1-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp2-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp3-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp4-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp5-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp6-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp7.yoda/PP_JetRates/log10_d_01 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp8.yoda/PP_JetRates/log10_d_01 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp9.yoda/PP_JetRates/log10_d_01
Legend=1
# END PLOT

# BEGIN HISTO1D //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp_max_9.yoda/PP_JetRates/log10_d_01
LineColor=black
LineStyle=solid
Path=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp_max_9.yoda/PP_JetRates/log10_d_01
Title=${\rm sum}$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.845098e-02	7.869828e+03	6.288500e+00	6.288500e+00
3.845098e-02	7.690196e-02	8.845686e+03	6.816615e+00	6.816615e+00
7.690196e-02	1.153529e-01	9.303718e+03	7.021120e+00	7.021120e+00
1.153529e-01	1.538039e-01	9.347819e+03	6.882254e+00	6.882254e+00
1.538039e-01	1.922549e-01	9.199225e+03	7.016780e+00	7.016780e+00
1.922549e-01	2.307059e-01	8.905511e+03	6.643511e+00	6.643511e+00
2.307059e-01	2.691569e-01	8.540800e+03	6.731158e+00	6.731158e+00
2.691569e-01	3.076078e-01	8.193426e+03	6.342448e+00	6.342448e+00
3.076078e-01	3.460588e-01	7.915313e+03	6.201379e+00	6.201379e+00
3.460588e-01	3.845098e-01	7.707742e+03	6.160399e+00	6.160399e+00
3.845098e-01	4.229608e-01	7.570245e+03	6.072432e+00	6.072432e+00
4.229608e-01	4.614118e-01	7.511467e+03	6.024474e+00	6.024474e+00
4.614118e-01	4.998627e-01	7.512558e+03	6.088682e+00	6.088682e+00
4.998627e-01	5.383137e-01	7.536670e+03	6.029297e+00	6.029297e+00
5.383137e-01	5.767647e-01	7.596765e+03	6.064050e+00	6.064050e+00
5.767647e-01	6.152157e-01	7.654898e+03	6.069526e+00	6.069526e+00
6.152157e-01	6.536667e-01	7.723773e+03	6.085426e+00	6.085426e+00
6.536667e-01	6.921176e-01	7.791836e+03	6.123907e+00	6.123907e+00
6.921176e-01	7.305686e-01	7.839864e+03	6.117068e+00	6.117068e+00
7.305686e-01	7.690196e-01	7.900580e+03	6.124272e+00	6.124272e+00
7.690196e-01	8.074706e-01	7.917225e+03	6.108760e+00	6.108760e+00
8.074706e-01	8.459216e-01	7.930961e+03	6.097393e+00	6.097393e+00
8.459216e-01	8.843725e-01	7.919068e+03	6.067405e+00	6.067405e+00
8.843725e-01	9.228235e-01	7.877457e+03	6.012332e+00	6.012332e+00
9.228235e-01	9.612745e-01	7.795516e+03	5.938143e+00	5.938143e+00
9.612745e-01	9.997255e-01	7.679309e+03	5.917748e+00	5.917748e+00
9.997255e-01	1.038176e+00	7.528945e+03	5.698485e+00	5.698485e+00
1.038176e+00	1.076627e+00	7.343585e+03	5.539250e+00	5.539250e+00
1.076627e+00	1.115078e+00	7.113058e+03	5.342615e+00	5.342615e+00
1.115078e+00	1.153529e+00	6.875920e+03	5.111089e+00	5.111089e+00
1.153529e+00	1.191980e+00	6.603225e+03	4.821262e+00	4.821262e+00
1.191980e+00	1.230431e+00	6.307136e+03	4.500328e+00	4.500328e+00
1.230431e+00	1.268882e+00	6.007399e+03	5.332950e+00	5.332950e+00
1.268882e+00	1.307333e+00	5.683277e+03	3.932614e+00	3.932614e+00
1.307333e+00	1.345784e+00	5.363941e+03	4.412408e+00	4.412408e+00
1.345784e+00	1.384235e+00	5.012226e+03	3.687543e+00	3.687543e+00
1.384235e+00	1.422686e+00	4.663000e+03	3.756275e+00	3.756275e+00
1.422686e+00	1.461137e+00	4.299228e+03	3.236653e+00	3.236653e+00
1.461137e+00	1.499588e+00	3.924272e+03	3.160878e+00	3.160878e+00
1.499588e+00	1.538039e+00	3.547408e+03	2.711307e+00	2.711307e+00
1.538039e+00	1.576490e+00	3.186596e+03	2.648836e+00	2.648836e+00
1.576490e+00	1.614941e+00	2.835604e+03	2.431112e+00	2.431112e+00
1.614941e+00	1.653392e+00	2.505844e+03	2.217232e+00	2.217232e+00
1.653392e+00	1.691843e+00	2.197015e+03	2.103987e+00	2.103987e+00
1.691843e+00	1.730294e+00	1.908186e+03	1.847430e+00	1.847430e+00
1.730294e+00	1.768745e+00	1.643497e+03	1.655843e+00	1.655843e+00
1.768745e+00	1.807196e+00	1.405672e+03	1.520237e+00	1.520237e+00
1.807196e+00	1.845647e+00	1.195353e+03	1.569137e+00	1.569137e+00
1.845647e+00	1.884098e+00	1.005367e+03	1.319588e+00	1.319588e+00
1.884098e+00	1.922549e+00	8.406866e+02	1.146320e+00	1.146320e+00
1.922549e+00	1.961000e+00	6.976240e+02	1.004015e+00	1.004015e+00
1.961000e+00	1.999451e+00	5.747825e+02	9.213822e-01	9.213822e-01
1.999451e+00	2.037902e+00	4.700135e+02	9.043243e-01	9.043243e-01
2.037902e+00	2.076353e+00	3.801441e+02	7.543778e-01	7.543778e-01
2.076353e+00	2.114804e+00	3.044483e+02	6.262454e-01	6.262454e-01
2.114804e+00	2.153255e+00	2.436173e+02	5.817024e-01	5.817024e-01
2.153255e+00	2.191706e+00	1.931886e+02	5.164131e-01	5.164131e-01
2.191706e+00	2.230157e+00	1.511958e+02	4.390534e-01	4.390534e-01
2.230157e+00	2.268608e+00	1.187856e+02	3.784294e-01	3.784294e-01
2.268608e+00	2.307059e+00	9.166805e+01	3.284749e-01	3.284749e-01
2.307059e+00	2.345510e+00	7.062898e+01	3.100125e-01	3.100125e-01
2.345510e+00	2.383961e+00	5.389009e+01	2.473879e-01	2.473879e-01
2.383961e+00	2.422412e+00	4.147830e+01	2.187240e-01	2.187240e-01
2.422412e+00	2.460863e+00	3.150886e+01	2.604979e-01	2.604979e-01
2.460863e+00	2.499314e+00	2.340724e+01	1.580308e-01	1.580308e-01
2.499314e+00	2.537765e+00	1.731804e+01	1.333433e-01	1.333433e-01
2.537765e+00	2.576216e+00	1.295455e+01	1.113188e-01	1.113188e-01
2.576216e+00	2.614667e+00	9.454032e+00	9.443012e-02	9.443012e-02
2.614667e+00	2.653118e+00	6.929024e+00	8.016982e-02	8.016982e-02
2.653118e+00	2.691569e+00	5.021672e+00	6.876107e-02	6.876107e-02
2.691569e+00	2.730020e+00	3.650189e+00	5.740051e-02	5.740051e-02
2.730020e+00	2.768471e+00	2.611110e+00	4.916645e-02	4.916645e-02
2.768471e+00	2.806922e+00	1.790910e+00	3.899451e-02	3.899451e-02
2.806922e+00	2.845373e+00	1.284316e+00	3.314683e-02	3.314683e-02
2.845373e+00	2.883824e+00	8.426200e-01	2.624020e-02	2.624020e-02
2.883824e+00	2.922275e+00	5.714899e-01	2.149303e-02	2.149303e-02
2.922275e+00	2.960725e+00	3.437563e-01	1.701813e-02	1.701813e-02
2.960725e+00	2.999176e+00	2.791922e-01	1.549896e-02	1.549896e-02
2.999176e+00	3.037627e+00	1.457755e-01	1.141155e-02	1.141155e-02
3.037627e+00	3.076078e+00	9.853661e-02	8.934952e-03	8.934952e-03
3.076078e+00	3.114529e+00	5.007477e-02	6.220496e-03	6.220496e-03
3.114529e+00	3.152980e+00	2.017860e-02	3.843433e-03	3.843433e-03
3.152980e+00	3.191431e+00	2.246629e-02	6.060839e-03	6.060839e-03
3.191431e+00	3.229882e+00	5.357858e-03	1.842897e-03	1.842897e-03
3.229882e+00	3.268333e+00	3.676404e-03	1.622189e-03	1.622189e-03
3.268333e+00	3.306784e+00	2.957840e-03	1.763146e-03	1.763146e-03
3.306784e+00	3.345235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.345235e+00	3.383686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.383686e+00	3.422137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.422137e+00	3.460588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e+00	3.499039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.499039e+00	3.537490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.537490e+00	3.575941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.575941e+00	3.614392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.614392e+00	3.652843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.652843e+00	3.691294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.691294e+00	3.729745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.729745e+00	3.768196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.768196e+00	3.806647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.806647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp0-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01
LineColor={[HTML]{FF0000}}
LineStyle=solid
Path=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp0-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01
Title=$0j$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.845098e-02	7.868796e+03	6.288323e+00	6.288323e+00
3.845098e-02	7.690196e-02	8.843860e+03	6.816327e+00	6.816327e+00
7.690196e-02	1.153529e-01	9.301008e+03	7.020708e+00	7.020708e+00
1.153529e-01	1.538039e-01	9.344217e+03	6.881691e+00	6.881691e+00
1.538039e-01	1.922549e-01	9.193946e+03	7.015974e+00	7.015974e+00
1.922549e-01	2.307059e-01	8.898817e+03	6.642431e+00	6.642431e+00
2.307059e-01	2.691569e-01	8.532218e+03	6.729790e+00	6.729790e+00
2.691569e-01	3.076078e-01	8.182550e+03	6.340604e+00	6.340604e+00
3.076078e-01	3.460588e-01	7.901428e+03	6.198971e+00	6.198971e+00
3.460588e-01	3.845098e-01	7.689836e+03	6.157270e+00	6.157270e+00
3.845098e-01	4.229608e-01	7.548480e+03	6.068556e+00	6.068556e+00
4.229608e-01	4.614118e-01	7.482958e+03	6.019364e+00	6.019364e+00
4.614118e-01	4.998627e-01	7.476244e+03	6.082207e+00	6.082207e+00
4.998627e-01	5.383137e-01	7.490115e+03	6.020911e+00	6.020911e+00
5.383137e-01	5.767647e-01	7.536686e+03	6.053309e+00	6.053309e+00
5.767647e-01	6.152157e-01	7.576700e+03	6.055542e+00	6.055542e+00
6.152157e-01	6.536667e-01	7.621919e+03	6.067228e+00	6.067228e+00
6.536667e-01	6.921176e-01	7.658526e+03	6.099869e+00	6.099869e+00
6.921176e-01	7.305686e-01	7.665894e+03	6.086049e+00	6.086049e+00
7.305686e-01	7.690196e-01	7.670495e+03	6.081059e+00	6.081059e+00
7.690196e-01	8.074706e-01	7.615469e+03	6.054464e+00	6.054464e+00
8.074706e-01	8.459216e-01	7.534691e+03	6.022110e+00	6.022110e+00
8.459216e-01	8.843725e-01	7.402688e+03	5.973368e+00	5.973368e+00
8.843725e-01	9.228235e-01	7.203233e+03	5.888063e+00	5.888063e+00
9.228235e-01	9.612745e-01	6.925066e+03	5.776773e+00	5.776773e+00
9.612745e-01	9.997255e-01	6.559590e+03	5.616186e+00	5.616186e+00
9.997255e-01	1.038176e+00	6.108456e+03	5.420614e+00	5.420614e+00
1.038176e+00	1.076627e+00	5.558402e+03	5.170359e+00	5.170359e+00
1.076627e+00	1.115078e+00	4.904510e+03	4.863125e+00	4.863125e+00
1.115078e+00	1.153529e+00	4.168237e+03	4.476306e+00	4.476306e+00
1.153529e+00	1.191980e+00	3.366261e+03	4.023654e+00	4.023654e+00
1.191980e+00	1.230431e+00	2.515067e+03	3.478229e+00	3.478229e+00
1.230431e+00	1.268882e+00	1.709797e+03	2.868521e+00	2.868521e+00
1.268882e+00	1.307333e+00	1.043052e+03	2.240282e+00	2.240282e+00
1.307333e+00	1.345784e+00	6.140920e+02	1.717479e+00	1.717479e+00
1.345784e+00	1.384235e+00	3.673572e+02	1.333399e+00	1.333399e+00
1.384235e+00	1.422686e+00	2.232643e+02	1.035708e+00	1.035708e+00
1.422686e+00	1.461137e+00	1.375726e+02	8.117820e-01	8.117820e-01
1.461137e+00	1.499588e+00	8.465769e+01	6.362605e-01	6.362605e-01
1.499588e+00	1.538039e+00	5.319755e+01	5.045348e-01	5.045348e-01
1.538039e+00	1.576490e+00	3.335921e+01	3.989371e-01	3.989371e-01
1.576490e+00	1.614941e+00	2.134946e+01	3.195113e-01	3.195113e-01
1.614941e+00	1.653392e+00	1.431113e+01	2.613087e-01	2.613087e-01
1.653392e+00	1.691843e+00	9.199490e+00	2.096657e-01	2.096657e-01
1.691843e+00	1.730294e+00	6.006993e+00	1.692434e-01	1.692434e-01
1.730294e+00	1.768745e+00	3.389288e+00	1.267429e-01	1.267429e-01
1.768745e+00	1.807196e+00	2.099359e+00	9.986411e-02	9.986411e-02
1.807196e+00	1.845647e+00	1.298736e+00	7.868303e-02	7.868303e-02
1.845647e+00	1.884098e+00	7.950373e-01	6.127964e-02	6.127964e-02
1.884098e+00	1.922549e+00	3.578887e-01	4.117795e-02	4.117795e-02
1.922549e+00	1.961000e+00	1.633863e-01	2.764907e-02	2.764907e-02
1.961000e+00	1.999451e+00	8.864773e-02	2.035638e-02	2.035638e-02
1.999451e+00	2.037902e+00	9.667967e-03	6.846388e-03	6.846388e-03
2.037902e+00	2.076353e+00	9.205178e-03	6.509044e-03	6.509044e-03
2.076353e+00	2.114804e+00	4.635731e-03	4.635731e-03	4.635731e-03
2.114804e+00	2.153255e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.153255e+00	2.191706e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.191706e+00	2.230157e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.230157e+00	2.268608e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.268608e+00	2.307059e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.307059e+00	2.345510e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.345510e+00	2.383961e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.383961e+00	2.422412e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.422412e+00	2.460863e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460863e+00	2.499314e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.499314e+00	2.537765e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.537765e+00	2.576216e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.576216e+00	2.614667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.614667e+00	2.653118e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.653118e+00	2.691569e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.691569e+00	2.730020e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.730020e+00	2.768471e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.768471e+00	2.806922e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.806922e+00	2.845373e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.845373e+00	2.883824e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.883824e+00	2.922275e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.922275e+00	2.960725e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.960725e+00	2.999176e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.999176e+00	3.037627e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.037627e+00	3.076078e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.076078e+00	3.114529e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.114529e+00	3.152980e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.152980e+00	3.191431e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.191431e+00	3.229882e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.229882e+00	3.268333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268333e+00	3.306784e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.306784e+00	3.345235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.345235e+00	3.383686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.383686e+00	3.422137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.422137e+00	3.460588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e+00	3.499039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.499039e+00	3.537490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.537490e+00	3.575941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.575941e+00	3.614392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.614392e+00	3.652843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.652843e+00	3.691294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.691294e+00	3.729745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.729745e+00	3.768196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.768196e+00	3.806647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.806647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp1-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01
LineColor={[HTML]{FC8500}}
LineStyle=solid
Path=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp1-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01
Title=$  1j$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.845098e-02	1.028806e+00	4.708032e-02	4.708032e-02
3.845098e-02	7.690196e-02	1.826465e+00	6.269163e-02	6.269163e-02
7.690196e-02	1.153529e-01	2.709299e+00	7.609834e-02	7.609834e-02
1.153529e-01	1.538039e-01	3.601628e+00	8.802223e-02	8.802223e-02
1.538039e-01	1.922549e-01	5.278354e+00	1.063615e-01	1.063615e-01
1.922549e-01	2.307059e-01	6.688614e+00	1.197640e-01	1.197640e-01
2.307059e-01	2.691569e-01	8.577988e+00	1.356398e-01	1.356398e-01
2.691569e-01	3.076078e-01	1.085699e+01	1.527426e-01	1.527426e-01
3.076078e-01	3.460588e-01	1.387111e+01	1.727518e-01	1.727518e-01
3.460588e-01	3.845098e-01	1.787607e+01	1.961216e-01	1.961216e-01
3.845098e-01	4.229608e-01	2.172896e+01	2.167996e-01	2.167996e-01
4.229608e-01	4.614118e-01	2.845848e+01	2.479044e-01	2.479044e-01
4.614118e-01	4.998627e-01	3.616930e+01	2.794612e-01	2.794612e-01
4.998627e-01	5.383137e-01	4.637773e+01	3.173255e-01	3.173255e-01
5.383137e-01	5.767647e-01	5.982820e+01	3.601264e-01	3.601264e-01
5.767647e-01	6.152157e-01	7.766165e+01	4.104785e-01	4.104785e-01
6.152157e-01	6.536667e-01	1.010364e+02	4.685648e-01	4.685648e-01
6.536667e-01	6.921176e-01	1.319922e+02	5.357291e-01	5.357291e-01
6.921176e-01	7.305686e-01	1.716275e+02	6.113920e-01	6.113920e-01
7.305686e-01	7.690196e-01	2.261967e+02	7.024865e-01	7.024865e-01
7.690196e-01	8.074706e-01	2.954805e+02	8.025722e-01	8.025722e-01
8.074706e-01	8.459216e-01	3.858261e+02	9.182250e-01	9.182250e-01
8.459216e-01	8.843725e-01	5.004234e+02	1.045169e+00	1.045169e+00
8.843725e-01	9.228235e-01	6.482804e+02	1.189409e+00	1.189409e+00
9.228235e-01	9.612745e-01	8.298497e+02	1.345193e+00	1.345193e+00
9.612745e-01	9.997255e-01	1.053779e+03	1.514909e+00	1.514909e+00
9.997255e-01	1.038176e+00	1.321092e+03	1.695338e+00	1.695338e+00
1.038176e+00	1.076627e+00	1.633819e+03	1.883911e+00	1.883911e+00
1.076627e+00	1.115078e+00	1.983614e+03	2.073343e+00	2.073343e+00
1.115078e+00	1.153529e+00	2.378596e+03	2.267650e+00	2.267650e+00
1.153529e+00	1.191980e+00	2.771486e+03	2.443964e+00	2.443964e+00
1.191980e+00	1.230431e+00	3.152922e+03	2.602072e+00	2.602072e+00
1.230431e+00	1.268882e+00	3.440956e+03	2.712452e+00	2.712452e+00
1.268882e+00	1.307333e+00	3.572136e+03	2.754128e+00	2.754128e+00
1.307333e+00	1.345784e+00	3.495196e+03	2.710271e+00	2.710271e+00
1.345784e+00	1.384235e+00	3.255749e+03	2.597847e+00	2.597847e+00
1.384235e+00	1.422686e+00	2.957213e+03	2.456386e+00	2.456386e+00
1.422686e+00	1.461137e+00	2.632509e+03	2.297006e+00	2.297006e+00
1.461137e+00	1.499588e+00	2.301483e+03	2.127778e+00	2.127778e+00
1.499588e+00	1.538039e+00	1.983277e+03	1.955550e+00	1.955550e+00
1.538039e+00	1.576490e+00	1.688250e+03	1.785388e+00	1.785388e+00
1.576490e+00	1.614941e+00	1.420487e+03	1.620264e+00	1.620264e+00
1.614941e+00	1.653392e+00	1.187464e+03	1.466119e+00	1.466119e+00
1.653392e+00	1.691843e+00	9.840589e+02	1.320546e+00	1.320546e+00
1.691843e+00	1.730294e+00	8.049174e+02	1.181965e+00	1.181965e+00
1.730294e+00	1.768745e+00	6.527807e+02	1.053693e+00	1.053693e+00
1.768745e+00	1.807196e+00	5.249185e+02	9.357746e-01	9.357746e-01
1.807196e+00	1.845647e+00	4.176817e+02	8.267898e-01	8.267898e-01
1.845647e+00	1.884098e+00	3.288037e+02	7.268810e-01	7.268810e-01
1.884098e+00	1.922549e+00	2.576737e+02	6.377432e-01	6.377432e-01
1.922549e+00	1.961000e+00	1.977343e+02	5.542420e-01	5.542420e-01
1.961000e+00	1.999451e+00	1.504209e+02	4.792117e-01	4.792117e-01
1.999451e+00	2.037902e+00	1.141058e+02	4.142021e-01	4.142021e-01
2.037902e+00	2.076353e+00	8.486125e+01	3.543287e-01	3.543287e-01
2.076353e+00	2.114804e+00	6.277218e+01	3.027071e-01	3.027071e-01
2.114804e+00	2.153255e+00	4.600146e+01	2.572535e-01	2.572535e-01
2.153255e+00	2.191706e+00	3.317173e+01	2.171193e-01	2.171193e-01
2.191706e+00	2.230157e+00	2.354894e+01	1.817480e-01	1.817480e-01
2.230157e+00	2.268608e+00	1.676608e+01	1.524265e-01	1.524265e-01
2.268608e+00	2.307059e+00	1.183923e+01	1.272784e-01	1.272784e-01
2.307059e+00	2.345510e+00	8.253359e+00	1.057451e-01	1.057451e-01
2.345510e+00	2.383961e+00	5.798180e+00	8.825471e-02	8.825471e-02
2.383961e+00	2.422412e+00	3.929594e+00	7.230175e-02	7.230175e-02
2.422412e+00	2.460863e+00	2.687875e+00	5.953403e-02	5.953403e-02
2.460863e+00	2.499314e+00	1.827646e+00	4.898543e-02	4.898543e-02
2.499314e+00	2.537765e+00	1.256008e+00	4.046003e-02	4.046003e-02
2.537765e+00	2.576216e+00	8.257127e-01	3.271488e-02	3.271488e-02
2.576216e+00	2.614667e+00	5.737159e-01	2.716804e-02	2.716804e-02
2.614667e+00	2.653118e+00	3.346774e-01	2.068225e-02	2.068225e-02
2.653118e+00	2.691569e+00	2.251220e-01	1.685282e-02	1.685282e-02
2.691569e+00	2.730020e+00	1.408253e-01	1.346102e-02	1.346102e-02
2.730020e+00	2.768471e+00	1.064232e-01	1.167503e-02	1.167503e-02
2.768471e+00	2.806922e+00	7.340080e-02	9.614881e-03	9.614881e-03
2.806922e+00	2.845373e+00	4.533508e-02	7.618015e-03	7.618015e-03
2.845373e+00	2.883824e+00	3.573756e-02	6.815679e-03	6.815679e-03
2.883824e+00	2.922275e+00	1.491121e-02	4.329629e-03	4.329629e-03
2.922275e+00	2.960725e+00	9.112728e-03	3.515464e-03	3.515464e-03
2.960725e+00	2.999176e+00	8.014026e-03	3.297456e-03	3.297456e-03
2.999176e+00	3.037627e+00	3.002127e-03	2.165274e-03	2.165274e-03
3.037627e+00	3.076078e+00	4.154209e-03	2.410071e-03	2.410071e-03
3.076078e+00	3.114529e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.114529e+00	3.152980e+00	9.234233e-04	9.234233e-04	9.234233e-04
3.152980e+00	3.191431e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.191431e+00	3.229882e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.229882e+00	3.268333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268333e+00	3.306784e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.306784e+00	3.345235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.345235e+00	3.383686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.383686e+00	3.422137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.422137e+00	3.460588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e+00	3.499039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.499039e+00	3.537490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.537490e+00	3.575941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.575941e+00	3.614392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.614392e+00	3.652843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.652843e+00	3.691294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.691294e+00	3.729745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.729745e+00	3.768196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.768196e+00	3.806647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.806647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp2-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01
LineColor={[HTML]{EBF900}}
LineStyle=solid
Path=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp2-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01
Title=$  2j$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.845098e-02	3.601802e-03	2.553202e-03	2.553202e-03
3.845098e-02	7.690196e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.690196e-02	1.153529e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.153529e-01	1.538039e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.538039e-01	1.922549e-01	1.237855e-03	1.237855e-03	1.237855e-03
1.922549e-01	2.307059e-01	5.894830e-03	3.472254e-03	3.472254e-03
2.307059e-01	2.691569e-01	3.611573e-03	2.596231e-03	2.596231e-03
2.691569e-01	3.076078e-01	1.991867e-02	6.513577e-03	6.513577e-03
3.076078e-01	3.460588e-01	1.444218e-02	5.171817e-03	5.171817e-03
3.460588e-01	3.845098e-01	2.879844e-02	8.349345e-03	8.349345e-03
3.845098e-01	4.229608e-01	3.656787e-02	7.913530e-03	7.913530e-03
4.229608e-01	4.614118e-01	5.148066e-02	9.674301e-03	9.674301e-03
4.614118e-01	4.998627e-01	1.448904e-01	2.669935e-02	2.669935e-02
4.998627e-01	5.383137e-01	1.785238e-01	1.875905e-02	1.875905e-02
5.383137e-01	5.767647e-01	2.509642e-01	2.155455e-02	2.155455e-02
5.767647e-01	6.152157e-01	5.356552e-01	3.254329e-02	3.254329e-02
6.152157e-01	6.536667e-01	8.138168e-01	3.978289e-02	3.978289e-02
6.536667e-01	6.921176e-01	1.312752e+00	8.254107e-02	8.254107e-02
6.921176e-01	7.305686e-01	2.329855e+00	6.867818e-02	6.867818e-02
7.305686e-01	7.690196e-01	3.847772e+00	1.840242e-01	1.840242e-01
7.690196e-01	8.074706e-01	6.204002e+00	1.271645e-01	1.271645e-01
8.074706e-01	8.459216e-01	1.032080e+01	2.626234e-01	2.626234e-01
8.459216e-01	8.843725e-01	1.572995e+01	1.986422e-01	1.986422e-01
8.843725e-01	9.228235e-01	2.533798e+01	2.386789e-01	2.386789e-01
9.228235e-01	9.612745e-01	3.947710e+01	2.787340e-01	2.787340e-01
9.612745e-01	9.997255e-01	6.372274e+01	1.082961e+00	1.082961e+00
9.997255e-01	1.038176e+00	9.532615e+01	4.539302e-01	4.539302e-01
1.038176e+00	1.076627e+00	1.437780e+02	6.192722e-01	6.192722e-01
1.076627e+00	1.115078e+00	2.109704e+02	7.502590e-01	7.502590e-01
1.115078e+00	1.153529e+00	3.037206e+02	8.820120e-01	8.820120e-01
1.153529e+00	1.191980e+00	4.233848e+02	9.906315e-01	9.906315e-01
1.191980e+00	1.230431e+00	5.707727e+02	1.106406e+00	1.106406e+00
1.230431e+00	1.268882e+00	7.500094e+02	3.542119e+00	3.542119e+00
1.268882e+00	1.307333e+00	9.136556e+02	1.541684e+00	1.541684e+00
1.307333e+00	1.345784e+00	1.050292e+03	2.943778e+00	2.943778e+00
1.345784e+00	1.384235e+00	1.131578e+03	2.119600e+00	2.119600e+00
1.384235e+00	1.422686e+00	1.173166e+03	1.922345e+00	1.922345e+00
1.422686e+00	1.461137e+00	1.179713e+03	1.879162e+00	1.879162e+00
1.461137e+00	1.499588e+00	1.154178e+03	2.051368e+00	2.051368e+00
1.499588e+00	1.538039e+00	1.098923e+03	1.441759e+00	1.441759e+00
1.538039e+00	1.576490e+00	1.035422e+03	1.646269e+00	1.646269e+00
1.576490e+00	1.614941e+00	9.540303e+02	1.308614e+00	1.308614e+00
1.614941e+00	1.653392e+00	8.664836e+02	1.309772e+00	1.309772e+00
1.653392e+00	1.691843e+00	7.761855e+02	1.333879e+00	1.333879e+00
1.691843e+00	1.730294e+00	6.820871e+02	1.097922e+00	1.097922e+00
1.730294e+00	1.768745e+00	5.935606e+02	9.698298e-01	9.698298e-01
1.768745e+00	1.807196e+00	5.098193e+02	8.877577e-01	8.877577e-01
1.807196e+00	1.845647e+00	4.346605e+02	8.750523e-01	8.750523e-01
1.845647e+00	1.884098e+00	3.643172e+02	7.247989e-01	7.247989e-01
1.884098e+00	1.922549e+00	3.019784e+02	6.708049e-01	6.708049e-01
1.922549e+00	1.961000e+00	2.487234e+02	5.902686e-01	5.902686e-01
1.961000e+00	1.999451e+00	2.023544e+02	5.299577e-01	5.299577e-01
1.999451e+00	2.037902e+00	1.625541e+02	4.687496e-01	4.687496e-01
2.037902e+00	2.076353e+00	1.288896e+02	4.160303e-01	4.160303e-01
2.076353e+00	2.114804e+00	1.009447e+02	3.645848e-01	3.645848e-01
2.114804e+00	2.153255e+00	7.849268e+01	3.177383e-01	3.177383e-01
2.153255e+00	2.191706e+00	6.024949e+01	2.763773e-01	2.763773e-01
2.191706e+00	2.230157e+00	4.580656e+01	2.393223e-01	2.393223e-01
2.230157e+00	2.268608e+00	3.468908e+01	2.086207e-01	2.086207e-01
2.268608e+00	2.307059e+00	2.588142e+01	1.781789e-01	1.781789e-01
2.307059e+00	2.345510e+00	1.895678e+01	1.511527e-01	1.511527e-01
2.345510e+00	2.383961e+00	1.420947e+01	1.305525e-01	1.305525e-01
2.383961e+00	2.422412e+00	1.061885e+01	1.117533e-01	1.117533e-01
2.422412e+00	2.460863e+00	7.583101e+00	9.425906e-02	9.425906e-02
2.460863e+00	2.499314e+00	5.331578e+00	7.844293e-02	7.844293e-02
2.499314e+00	2.537765e+00	3.834059e+00	6.633940e-02	6.633940e-02
2.537765e+00	2.576216e+00	2.783805e+00	5.637232e-02	5.637232e-02
2.576216e+00	2.614667e+00	1.989351e+00	4.725616e-02	4.725616e-02
2.614667e+00	2.653118e+00	1.396421e+00	3.959974e-02	3.959974e-02
2.653118e+00	2.691569e+00	9.818179e-01	3.288031e-02	3.288031e-02
2.691569e+00	2.730020e+00	6.937206e-01	2.770405e-02	2.770405e-02
2.730020e+00	2.768471e+00	4.930483e-01	2.322820e-02	2.322820e-02
2.768471e+00	2.806922e+00	2.948394e-01	1.787803e-02	1.787803e-02
2.806922e+00	2.845373e+00	2.155203e-01	1.506899e-02	1.506899e-02
2.845373e+00	2.883824e+00	1.370332e-01	1.213201e-02	1.213201e-02
2.883824e+00	2.922275e+00	9.333807e-02	9.879148e-03	9.879148e-03
2.922275e+00	2.960725e+00	6.694684e-02	8.396147e-03	8.396147e-03
2.960725e+00	2.999176e+00	4.483816e-02	6.912968e-03	6.912968e-03
2.999176e+00	3.037627e+00	1.463705e-02	3.678881e-03	3.678881e-03
3.037627e+00	3.076078e+00	1.259733e-02	3.524453e-03	3.524453e-03
3.076078e+00	3.114529e+00	9.176464e-03	2.930356e-03	2.930356e-03
3.114529e+00	3.152980e+00	4.503204e-03	2.022016e-03	2.022016e-03
3.152980e+00	3.191431e+00	1.687229e-03	1.193332e-03	1.193332e-03
3.191431e+00	3.229882e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.229882e+00	3.268333e+00	1.695027e-03	1.204001e-03	1.204001e-03
3.268333e+00	3.306784e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.306784e+00	3.345235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.345235e+00	3.383686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.383686e+00	3.422137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.422137e+00	3.460588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e+00	3.499039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.499039e+00	3.537490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.537490e+00	3.575941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.575941e+00	3.614392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.614392e+00	3.652843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.652843e+00	3.691294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.691294e+00	3.729745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.729745e+00	3.768196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.768196e+00	3.806647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.806647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp3-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01
LineColor={[HTML]{66F600}}
LineStyle=solid
Path=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp3-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01
Title=$  3j$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.845098e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.845098e-02	7.690196e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.690196e-02	1.153529e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.153529e-01	1.538039e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.538039e-01	1.922549e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.922549e-01	2.307059e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.307059e-01	2.691569e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.691569e-01	3.076078e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.076078e-01	3.460588e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e-01	3.845098e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.845098e-01	4.229608e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.229608e-01	4.614118e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.614118e-01	4.998627e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.998627e-01	5.383137e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.383137e-01	5.767647e-01	1.136948e-03	1.136948e-03	1.136948e-03
5.767647e-01	6.152157e-01	1.487696e-03	1.487696e-03	1.487696e-03
6.152157e-01	6.536667e-01	4.820546e-03	2.807444e-03	2.807444e-03
6.536667e-01	6.921176e-01	5.037627e-03	3.074548e-03	3.074548e-03
6.921176e-01	7.305686e-01	1.107247e-02	4.038724e-03	4.038724e-03
7.305686e-01	7.690196e-01	3.957164e-02	8.574589e-03	8.574589e-03
7.690196e-01	8.074706e-01	6.976073e-02	1.116258e-02	1.116258e-02
8.074706e-01	8.459216e-01	1.214378e-01	1.665865e-02	1.665865e-02
8.459216e-01	8.843725e-01	2.237745e-01	2.096945e-02	2.096945e-02
8.843725e-01	9.228235e-01	5.997878e-01	8.476061e-02	8.476061e-02
9.228235e-01	9.612745e-01	1.102477e+00	5.623754e-02	5.623754e-02
9.612745e-01	9.997255e-01	2.172891e+00	1.019644e-01	1.019644e-01
9.997255e-01	1.038176e+00	3.945546e+00	9.608718e-02	9.608718e-02
1.038176e+00	1.076627e+00	7.284245e+00	1.312283e-01	1.312283e-01
1.076627e+00	1.115078e+00	1.333957e+01	1.741365e-01	1.741365e-01
1.115078e+00	1.153529e+00	2.384835e+01	4.019688e-01	4.019688e-01
1.153529e+00	1.191980e+00	3.909630e+01	3.048699e-01	3.048699e-01
1.191980e+00	1.230431e+00	6.223380e+01	3.686342e-01	3.686342e-01
1.230431e+00	1.268882e+00	9.546381e+01	4.651415e-01	4.651415e-01
1.268882e+00	1.307333e+00	1.363374e+02	6.025866e-01	6.025866e-01
1.307333e+00	1.345784e+00	1.775863e+02	6.587731e-01	6.587731e-01
1.345784e+00	1.384235e+00	2.190956e+02	6.713624e-01	6.713624e-01
1.384235e+00	1.422686e+00	2.588118e+02	1.768559e+00	1.768559e+00
1.422686e+00	1.461137e+00	2.855801e+02	8.249951e-01	8.249951e-01
1.461137e+00	1.499588e+00	3.082011e+02	7.877824e-01	7.877824e-01
1.499588e+00	1.538039e+00	3.238886e+02	9.373915e-01	9.373915e-01
1.538039e+00	1.576490e+00	3.308377e+02	8.385235e-01	8.385235e-01
1.576490e+00	1.614941e+00	3.316254e+02	8.389280e-01	8.389280e-01
1.614941e+00	1.653392e+00	3.233783e+02	7.698380e-01	7.698380e-01
1.653392e+00	1.691843e+00	3.097761e+02	7.390318e-01	7.390318e-01
1.691843e+00	1.730294e+00	2.957122e+02	6.942531e-01	6.942531e-01
1.730294e+00	1.768745e+00	2.743096e+02	6.575857e-01	6.575857e-01
1.768745e+00	1.807196e+00	2.510767e+02	6.020728e-01	6.020728e-01
1.807196e+00	1.845647e+00	2.266965e+02	6.386852e-01	6.386852e-01
1.845647e+00	1.884098e+00	2.028517e+02	5.445250e-01	5.445250e-01
1.884098e+00	1.922549e+00	1.788288e+02	4.917787e-01	4.917787e-01
1.922549e+00	1.961000e+00	1.556723e+02	4.573943e-01	4.573943e-01
1.961000e+00	1.999451e+00	1.341153e+02	4.235632e-01	4.235632e-01
1.999451e+00	2.037902e+00	1.134404e+02	3.806635e-01	3.806635e-01
2.037902e+00	2.076353e+00	9.486214e+01	3.535188e-01	3.535188e-01
2.076353e+00	2.114804e+00	7.812574e+01	3.061624e-01	3.061624e-01
2.114804e+00	2.153255e+00	6.404960e+01	2.736784e-01	2.736784e-01
2.153255e+00	2.191706e+00	5.191194e+01	2.490435e-01	2.490435e-01
2.191706e+00	2.230157e+00	4.135305e+01	2.179537e-01	2.179537e-01
2.230157e+00	2.268608e+00	3.326434e+01	1.969635e-01	1.969635e-01
2.268608e+00	2.307059e+00	2.551369e+01	1.694217e-01	1.694217e-01
2.307059e+00	2.345510e+00	2.000014e+01	1.482606e-01	1.482606e-01
2.345510e+00	2.383961e+00	1.526825e+01	1.296410e-01	1.296410e-01
2.383961e+00	2.422412e+00	1.170894e+01	1.121192e-01	1.121192e-01
2.422412e+00	2.460863e+00	8.912429e+00	9.755508e-02	9.755508e-02
2.460863e+00	2.499314e+00	6.605316e+00	8.715702e-02	8.715702e-02
2.499314e+00	2.537765e+00	4.802702e+00	7.053820e-02	7.053820e-02
2.537765e+00	2.576216e+00	3.593831e+00	6.094853e-02	6.094853e-02
2.576216e+00	2.614667e+00	2.581125e+00	5.161938e-02	5.161938e-02
2.614667e+00	2.653118e+00	1.917238e+00	4.464571e-02	4.464571e-02
2.653118e+00	2.691569e+00	1.306213e+00	3.641754e-02	3.641754e-02
2.691569e+00	2.730020e+00	9.807386e-01	3.142872e-02	3.142872e-02
2.730020e+00	2.768471e+00	7.372888e-01	2.713988e-02	2.713988e-02
2.768471e+00	2.806922e+00	5.110086e-01	2.269987e-02	2.269987e-02
2.806922e+00	2.845373e+00	3.594237e-01	1.909272e-02	1.909272e-02
2.845373e+00	2.883824e+00	2.335116e-01	1.515158e-02	1.515158e-02
2.883824e+00	2.922275e+00	1.448826e-01	1.184088e-02	1.184088e-02
2.922275e+00	2.960725e+00	8.468320e-02	9.778920e-03	9.778920e-03
2.960725e+00	2.999176e+00	7.686203e-02	8.800263e-03	8.800263e-03
2.999176e+00	3.037627e+00	3.317318e-02	5.851259e-03	5.851259e-03
3.037627e+00	3.076078e+00	2.789878e-02	5.323499e-03	5.323499e-03
3.076078e+00	3.114529e+00	1.383497e-02	3.874220e-03	3.874220e-03
3.114529e+00	3.152980e+00	2.675897e-03	1.918910e-03	1.918910e-03
3.152980e+00	3.191431e+00	6.800658e-03	2.417525e-03	2.417525e-03
3.191431e+00	3.229882e+00	1.336962e-03	9.464232e-04	9.464232e-04
3.229882e+00	3.268333e+00	8.301620e-04	8.301620e-04	8.301620e-04
3.268333e+00	3.306784e+00	2.957840e-03	1.763146e-03	1.763146e-03
3.306784e+00	3.345235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.345235e+00	3.383686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.383686e+00	3.422137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.422137e+00	3.460588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e+00	3.499039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.499039e+00	3.537490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.537490e+00	3.575941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.575941e+00	3.614392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.614392e+00	3.652843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.652843e+00	3.691294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.691294e+00	3.729745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.729745e+00	3.768196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.768196e+00	3.806647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.806647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp4-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01
LineColor={[HTML]{00F31B}}
LineStyle=solid
Path=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp4-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01
Title=$  4j$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.845098e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.845098e-02	7.690196e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.690196e-02	1.153529e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.153529e-01	1.538039e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.538039e-01	1.922549e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.922549e-01	2.307059e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.307059e-01	2.691569e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.691569e-01	3.076078e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.076078e-01	3.460588e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e-01	3.845098e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.845098e-01	4.229608e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.229608e-01	4.614118e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.614118e-01	4.998627e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.998627e-01	5.383137e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.383137e-01	5.767647e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.767647e-01	6.152157e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.152157e-01	6.536667e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.536667e-01	6.921176e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.921176e-01	7.305686e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.305686e-01	7.690196e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.690196e-01	8.074706e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.074706e-01	8.459216e-01	1.452192e-03	1.452192e-03	1.452192e-03
8.459216e-01	8.843725e-01	3.848773e-03	3.045395e-03	3.045395e-03
8.843725e-01	9.228235e-01	5.841689e-03	2.461764e-03	2.461764e-03
9.228235e-01	9.612745e-01	2.054832e-02	6.111792e-03	6.111792e-03
9.612745e-01	9.997255e-01	4.464521e-02	7.418600e-03	7.418600e-03
9.997255e-01	1.038176e+00	1.231324e-01	1.478704e-02	1.478704e-02
1.038176e+00	1.076627e+00	2.940412e-01	2.896962e-02	2.896962e-02
1.076627e+00	1.115078e+00	6.124884e-01	3.961298e-02	3.961298e-02
1.115078e+00	1.153529e+00	1.428133e+00	5.846888e-02	5.846888e-02
1.153529e+00	1.191980e+00	2.820850e+00	8.173496e-02	8.173496e-02
1.191980e+00	1.230431e+00	5.654230e+00	1.266587e-01	1.266587e-01
1.230431e+00	1.268882e+00	1.010107e+01	2.449020e-01	2.449020e-01
1.268882e+00	1.307333e+00	1.630527e+01	3.196243e-01	3.196243e-01
1.307333e+00	1.345784e+00	2.393919e+01	2.412278e-01	2.412278e-01
1.345784e+00	1.384235e+00	3.384032e+01	3.172657e-01	3.172657e-01
1.384235e+00	1.422686e+00	4.377813e+01	3.594272e-01	3.594272e-01
1.422686e+00	1.461137e+00	5.455822e+01	4.401027e-01	4.401027e-01
1.461137e+00	1.499588e+00	6.451746e+01	4.412425e-01	4.412425e-01
1.499588e+00	1.538039e+00	7.368175e+01	4.434033e-01	4.434033e-01
1.538039e+00	1.576490e+00	8.118192e+01	4.237338e-01	4.237338e-01
1.576490e+00	1.614941e+00	8.638444e+01	4.448358e-01	4.448358e-01
1.614941e+00	1.653392e+00	9.100065e+01	4.969470e-01	4.969470e-01
1.653392e+00	1.691843e+00	9.221992e+01	4.195675e-01	4.195675e-01
1.691843e+00	1.730294e+00	9.223016e+01	3.907583e-01	3.907583e-01
1.730294e+00	1.768745e+00	9.100333e+01	3.827469e-01	3.827469e-01
1.768745e+00	1.807196e+00	8.797259e+01	3.677804e-01	3.677804e-01
1.807196e+00	1.845647e+00	8.512608e+01	6.887567e-01	6.887567e-01
1.845647e+00	1.884098e+00	7.840225e+01	3.151662e-01	3.151662e-01
1.884098e+00	1.922549e+00	7.308226e+01	3.169753e-01	3.169753e-01
1.922549e+00	1.961000e+00	6.705625e+01	2.816857e-01	2.816857e-01
1.961000e+00	1.999451e+00	6.046488e+01	2.843360e-01	2.843360e-01
1.999451e+00	2.037902e+00	5.427965e+01	4.416969e-01	4.416969e-01
2.037902e+00	2.076353e+00	4.772081e+01	2.305403e-01	2.305403e-01
2.076353e+00	2.114804e+00	4.093363e+01	2.047971e-01	2.047971e-01
2.114804e+00	2.153255e+00	3.508203e+01	1.882959e-01	1.882959e-01
2.153255e+00	2.191706e+00	2.999196e+01	1.785135e-01	1.785135e-01
2.191706e+00	2.230157e+00	2.476137e+01	1.738223e-01	1.738223e-01
2.230157e+00	2.268608e+00	2.064942e+01	1.435812e-01	1.435812e-01
2.268608e+00	2.307059e+00	1.670985e+01	1.236864e-01	1.236864e-01
2.307059e+00	2.345510e+00	1.329904e+01	1.096266e-01	1.096266e-01
2.345510e+00	2.383961e+00	1.037564e+01	9.501571e-02	9.501571e-02
2.383961e+00	2.422412e+00	8.276799e+00	8.614195e-02	8.614195e-02
2.422412e+00	2.460863e+00	6.714907e+00	2.011370e-01	2.011370e-01
2.460863e+00	2.499314e+00	5.068042e+00	6.600040e-02	6.600040e-02
2.499314e+00	2.537765e+00	3.837734e+00	5.878384e-02	5.878384e-02
2.537765e+00	2.576216e+00	2.964857e+00	5.265302e-02	5.265302e-02
2.576216e+00	2.614667e+00	2.142360e+00	4.234792e-02	4.234792e-02
2.614667e+00	2.653118e+00	1.610497e+00	3.604500e-02	3.604500e-02
2.653118e+00	2.691569e+00	1.217660e+00	3.149380e-02	3.149380e-02
2.691569e+00	2.730020e+00	8.505238e-01	2.584798e-02	2.584798e-02
2.730020e+00	2.768471e+00	5.774357e-01	2.161395e-02	2.161395e-02
2.768471e+00	2.806922e+00	4.370386e-01	1.895840e-02	1.895840e-02
2.806922e+00	2.845373e+00	3.057819e-01	1.536214e-02	1.536214e-02
2.845373e+00	2.883824e+00	1.960598e-01	1.228937e-02	1.228937e-02
2.883824e+00	2.922275e+00	1.513529e-01	1.115512e-02	1.115512e-02
2.922275e+00	2.960725e+00	7.995131e-02	7.994632e-03	7.994632e-03
2.960725e+00	2.999176e+00	6.718556e-02	7.506358e-03	7.506358e-03
2.999176e+00	3.037627e+00	4.120148e-02	6.324183e-03	6.324183e-03
3.037627e+00	3.076078e+00	2.259295e-02	4.159279e-03	4.159279e-03
3.076078e+00	3.114529e+00	1.054049e-02	2.830774e-03	2.830774e-03
3.114529e+00	3.152980e+00	4.541588e-03	1.911969e-03	1.911969e-03
3.152980e+00	3.191431e+00	1.021413e-02	5.275892e-03	5.275892e-03
3.191431e+00	3.229882e+00	2.370084e-03	1.373040e-03	1.373040e-03
3.229882e+00	3.268333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268333e+00	3.306784e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.306784e+00	3.345235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.345235e+00	3.383686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.383686e+00	3.422137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.422137e+00	3.460588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e+00	3.499039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.499039e+00	3.537490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.537490e+00	3.575941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.575941e+00	3.614392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.614392e+00	3.652843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.652843e+00	3.691294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.691294e+00	3.729745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.729745e+00	3.768196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.768196e+00	3.806647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.806647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp5-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01
LineColor={[HTML]{00F099}}
LineStyle=solid
Path=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp5-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01
Title=$  5j$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.845098e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.845098e-02	7.690196e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.690196e-02	1.153529e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.153529e-01	1.538039e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.538039e-01	1.922549e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.922549e-01	2.307059e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.307059e-01	2.691569e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.691569e-01	3.076078e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.076078e-01	3.460588e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e-01	3.845098e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.845098e-01	4.229608e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.229608e-01	4.614118e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.614118e-01	4.998627e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.998627e-01	5.383137e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.383137e-01	5.767647e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.767647e-01	6.152157e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.152157e-01	6.536667e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.536667e-01	6.921176e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.921176e-01	7.305686e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.305686e-01	7.690196e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.690196e-01	8.074706e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.074706e-01	8.459216e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.459216e-01	8.843725e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.843725e-01	9.228235e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.228235e-01	9.612745e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.612745e-01	9.997255e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.997255e-01	1.038176e+00	1.699609e-03	1.212323e-03	1.212323e-03
1.038176e+00	1.076627e+00	8.053629e-03	2.700671e-03	2.700671e-03
1.076627e+00	1.115078e+00	1.173203e-02	3.758843e-03	3.758843e-03
1.115078e+00	1.153529e+00	8.952113e-02	2.714629e-02	2.714629e-02
1.153529e+00	1.191980e+00	1.705445e-01	2.900547e-02	2.900547e-02
1.191980e+00	1.230431e+00	4.523061e-01	8.892357e-02	8.892357e-02
1.230431e+00	1.268882e+00	1.019979e+00	1.770809e-01	1.770809e-01
1.268882e+00	1.307333e+00	1.660752e+00	1.371188e-01	1.371188e-01
1.307333e+00	1.345784e+00	2.602923e+00	1.246422e-01	1.246422e-01
1.345784e+00	1.384235e+00	4.141089e+00	1.366577e-01	1.366577e-01
1.384235e+00	1.422686e+00	6.093912e+00	2.154771e-01	2.154771e-01
1.422686e+00	1.461137e+00	8.288063e+00	3.626548e-01	3.626548e-01
1.461137e+00	1.499588e+00	9.818218e+00	1.764843e-01	1.764843e-01
1.499588e+00	1.538039e+00	1.253962e+01	3.374501e-01	3.374501e-01
1.538039e+00	1.576490e+00	1.501281e+01	2.615983e-01	2.615983e-01
1.576490e+00	1.614941e+00	1.837318e+01	7.418010e-01	7.418010e-01
1.614941e+00	1.653392e+00	1.938873e+01	3.539329e-01	3.539329e-01
1.653392e+00	1.691843e+00	2.091453e+01	3.256567e-01	3.256567e-01
1.691843e+00	1.730294e+00	2.197705e+01	3.442042e-01	3.442042e-01
1.730294e+00	1.768745e+00	2.267335e+01	2.687981e-01	2.687981e-01
1.768745e+00	1.807196e+00	2.367985e+01	3.298685e-01	3.298685e-01
1.807196e+00	1.845647e+00	2.295169e+01	2.755727e-01	2.755727e-01
1.845647e+00	1.884098e+00	2.266296e+01	2.225229e-01	2.225229e-01
1.884098e+00	1.922549e+00	2.175226e+01	3.101461e-01	3.101461e-01
1.922549e+00	1.961000e+00	2.094777e+01	2.016758e-01	2.016758e-01
1.961000e+00	1.999451e+00	1.994937e+01	2.221934e-01	2.221934e-01
1.999451e+00	2.037902e+00	1.852350e+01	2.572957e-01	2.572957e-01
2.037902e+00	2.076353e+00	1.665983e+01	1.950966e-01	1.950966e-01
2.076353e+00	2.114804e+00	1.514239e+01	1.477231e-01	1.477231e-01
2.114804e+00	2.153255e+00	1.358844e+01	1.363976e-01	1.363976e-01
2.153255e+00	2.191706e+00	1.200108e+01	1.892750e-01	1.892750e-01
2.191706e+00	2.230157e+00	1.037525e+01	1.247708e-01	1.247708e-01
2.230157e+00	2.268608e+00	8.685290e+00	1.041721e-01	1.041721e-01
2.268608e+00	2.307059e+00	7.457499e+00	1.089197e-01	1.089197e-01
2.307059e+00	2.345510e+00	6.187748e+00	1.061184e-01	1.061184e-01
2.345510e+00	2.383961e+00	5.022246e+00	8.290874e-02	8.290874e-02
2.383961e+00	2.422412e+00	4.076877e+00	7.542177e-02	7.542177e-02
2.422412e+00	2.460863e+00	3.261504e+00	5.054605e-02	5.054605e-02
2.460863e+00	2.499314e+00	2.673015e+00	5.313112e-02	5.313112e-02
2.499314e+00	2.537765e+00	2.018078e+00	4.021947e-02	4.021947e-02
2.537765e+00	2.576216e+00	1.572315e+00	3.287391e-02	3.287391e-02
2.576216e+00	2.614667e+00	1.161127e+00	2.772532e-02	2.772532e-02
2.614667e+00	2.653118e+00	9.072716e-01	2.558302e-02	2.558302e-02
2.653118e+00	2.691569e+00	7.099990e-01	2.864104e-02	2.864104e-02
2.691569e+00	2.730020e+00	5.128652e-01	1.875009e-02	1.875009e-02
2.730020e+00	2.768471e+00	3.435708e-01	1.456730e-02	1.456730e-02
2.768471e+00	2.806922e+00	2.446697e-01	1.285306e-02	1.285306e-02
2.806922e+00	2.845373e+00	1.884553e-01	1.144399e-02	1.144399e-02
2.845373e+00	2.883824e+00	1.367084e-01	9.265255e-03	9.265255e-03
2.883824e+00	2.922275e+00	8.106827e-02	7.034334e-03	7.034334e-03
2.922275e+00	2.960725e+00	4.878999e-02	5.501229e-03	5.501229e-03
2.960725e+00	2.999176e+00	4.262927e-02	5.281837e-03	5.281837e-03
2.999176e+00	3.037627e+00	2.478801e-02	4.659258e-03	4.659258e-03
3.037627e+00	3.076078e+00	1.467429e-02	3.038832e-03	3.038832e-03
3.076078e+00	3.114529e+00	6.977389e-03	2.066690e-03	2.066690e-03
3.114529e+00	3.152980e+00	2.314877e-03	1.226877e-03	1.226877e-03
3.152980e+00	3.191431e+00	1.429300e-03	1.024496e-03	1.024496e-03
3.191431e+00	3.229882e+00	9.980203e-04	7.080730e-04	7.080730e-04
3.229882e+00	3.268333e+00	6.225136e-04	6.225136e-04	6.225136e-04
3.268333e+00	3.306784e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.306784e+00	3.345235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.345235e+00	3.383686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.383686e+00	3.422137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.422137e+00	3.460588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e+00	3.499039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.499039e+00	3.537490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.537490e+00	3.575941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.575941e+00	3.614392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.614392e+00	3.652843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.652843e+00	3.691294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.691294e+00	3.729745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.729745e+00	3.768196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.768196e+00	3.806647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.806647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp6-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01
LineColor={[HTML]{00C5ED}}
LineStyle=solid
Path=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp6-g0-repack.hdf5.yoda/PP_JetRates/log10_d_01
Title=$  6j$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.845098e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.845098e-02	7.690196e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.690196e-02	1.153529e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.153529e-01	1.538039e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.538039e-01	1.922549e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.922549e-01	2.307059e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.307059e-01	2.691569e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.691569e-01	3.076078e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.076078e-01	3.460588e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e-01	3.845098e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.845098e-01	4.229608e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.229608e-01	4.614118e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.614118e-01	4.998627e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.998627e-01	5.383137e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.383137e-01	5.767647e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.767647e-01	6.152157e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.152157e-01	6.536667e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.536667e-01	6.921176e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.921176e-01	7.305686e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.305686e-01	7.690196e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.690196e-01	8.074706e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.074706e-01	8.459216e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.459216e-01	8.843725e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.843725e-01	9.228235e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.228235e-01	9.612745e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.612745e-01	9.997255e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.997255e-01	1.038176e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.038176e+00	1.076627e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.076627e+00	1.115078e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.115078e+00	1.153529e+00	8.578245e-04	6.172657e-04	6.172657e-04
1.153529e+00	1.191980e+00	4.656477e-03	1.496140e-03	1.496140e-03
1.191980e+00	1.230431e+00	3.331482e-02	1.073751e-02	1.073751e-02
1.230431e+00	1.268882e+00	5.146579e-02	1.566721e-02	1.566721e-02
1.268882e+00	1.307333e+00	1.209742e-01	2.186100e-02	2.186100e-02
1.307333e+00	1.345784e+00	2.183624e-01	2.212037e-02	2.212037e-02
1.345784e+00	1.384235e+00	4.187191e-01	8.963729e-02	8.963729e-02
1.384235e+00	1.422686e+00	6.137523e-01	6.469794e-02	6.469794e-02
1.422686e+00	1.461137e+00	8.582500e-01	4.745723e-02	4.745723e-02
1.461137e+00	1.499588e+00	1.258236e+00	6.395521e-02	6.395521e-02
1.499588e+00	1.538039e+00	1.685304e+00	6.555702e-02	6.555702e-02
1.538039e+00	1.576490e+00	2.122591e+00	8.189399e-02	8.189399e-02
1.576490e+00	1.614941e+00	2.808871e+00	1.263107e-01	1.263107e-01
1.614941e+00	1.653392e+00	3.215695e+00	1.288577e-01	1.288577e-01
1.653392e+00	1.691843e+00	3.847107e+00	1.662245e-01	1.662245e-01
1.691843e+00	1.730294e+00	4.245773e+00	1.475991e-01	1.475991e-01
1.730294e+00	1.768745e+00	4.573475e+00	1.378936e-01	1.378936e-01
1.768745e+00	1.807196e+00	4.713284e+00	1.312467e-01	1.312467e-01
1.807196e+00	1.845647e+00	5.409656e+00	2.058777e-01	2.058777e-01
1.845647e+00	1.884098e+00	5.885813e+00	4.793005e-01	4.793005e-01
1.884098e+00	1.922549e+00	5.187361e+00	1.138835e-01	1.138835e-01
1.922549e+00	1.961000e+00	5.360956e+00	1.285511e-01	1.285511e-01
1.961000e+00	1.999451e+00	5.430025e+00	1.571873e-01	1.571873e-01
1.999451e+00	2.037902e+00	4.998801e+00	1.003660e-01	1.003660e-01
2.037902e+00	2.076353e+00	5.229867e+00	2.290614e-01	2.290614e-01
2.076353e+00	2.114804e+00	4.476105e+00	8.586630e-02	8.586630e-02
2.114804e+00	2.153255e+00	4.258953e+00	8.573793e-02	8.573793e-02
2.153255e+00	2.191706e+00	3.885543e+00	8.542860e-02	8.542860e-02
2.191706e+00	2.230157e+00	3.646183e+00	8.634992e-02	8.634992e-02
2.230157e+00	2.268608e+00	3.111669e+00	6.965403e-02	6.965403e-02
2.268608e+00	2.307059e+00	2.671673e+00	5.008652e-02	5.008652e-02
2.307059e+00	2.345510e+00	2.428034e+00	7.691943e-02	7.691943e-02
2.345510e+00	2.383961e+00	1.925319e+00	3.886726e-02	3.886726e-02
2.383961e+00	2.422412e+00	1.754879e+00	5.083024e-02	5.083024e-02
2.422412e+00	2.460863e+00	1.412724e+00	4.557174e-02	4.557174e-02
2.460863e+00	2.499314e+00	1.108219e+00	3.370078e-02	3.370078e-02
2.499314e+00	2.537765e+00	8.978190e-01	2.613628e-02	2.613628e-02
2.537765e+00	2.576216e+00	6.811121e-01	1.864851e-02	1.864851e-02
2.576216e+00	2.614667e+00	5.597672e-01	1.747393e-02	1.747393e-02
2.614667e+00	2.653118e+00	4.211331e-01	1.574209e-02	1.574209e-02
2.653118e+00	2.691569e+00	3.081244e-01	1.161732e-02	1.161732e-02
2.691569e+00	2.730020e+00	2.588143e-01	1.700400e-02	1.700400e-02
2.730020e+00	2.768471e+00	1.852728e-01	1.271364e-02	1.271364e-02
2.768471e+00	2.806922e+00	1.127518e-01	6.623282e-03	6.623282e-03
2.806922e+00	2.845373e+00	8.770446e-02	5.568720e-03	5.568720e-03
2.845373e+00	2.883824e+00	4.840595e-02	4.220643e-03	4.220643e-03
2.883824e+00	2.922275e+00	4.422501e-02	4.054428e-03	4.054428e-03
2.922275e+00	2.960725e+00	2.673389e-02	3.102659e-03	3.102659e-03
2.960725e+00	2.999176e+00	2.178193e-02	4.084963e-03	4.084963e-03
2.999176e+00	3.037627e+00	1.675689e-02	3.721983e-03	3.721983e-03
3.037627e+00	3.076078e+00	8.614130e-03	2.151175e-03	2.151175e-03
3.076078e+00	3.114529e+00	4.773189e-03	1.433724e-03	1.433724e-03
3.114529e+00	3.152980e+00	1.564742e-03	6.643697e-04	6.643697e-04
3.152980e+00	3.191431e+00	1.603031e-03	7.096381e-04	7.096381e-04
3.191431e+00	3.229882e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.229882e+00	3.268333e+00	4.265189e-04	3.078038e-04	3.078038e-04
3.268333e+00	3.306784e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.306784e+00	3.345235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.345235e+00	3.383686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.383686e+00	3.422137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.422137e+00	3.460588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e+00	3.499039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.499039e+00	3.537490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.537490e+00	3.575941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.575941e+00	3.614392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.614392e+00	3.652843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.652843e+00	3.691294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.691294e+00	3.729745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.729745e+00	3.768196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.768196e+00	3.806647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.806647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp7.yoda/PP_JetRates/log10_d_01
LineColor={[HTML]{0047EA}}
LineStyle=solid
Path=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp7.yoda/PP_JetRates/log10_d_01
Title=$  7j$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.845098e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.845098e-02	7.690196e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.690196e-02	1.153529e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.153529e-01	1.538039e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.538039e-01	1.922549e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.922549e-01	2.307059e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.307059e-01	2.691569e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.691569e-01	3.076078e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.076078e-01	3.460588e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e-01	3.845098e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.845098e-01	4.229608e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.229608e-01	4.614118e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.614118e-01	4.998627e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.998627e-01	5.383137e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.383137e-01	5.767647e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.767647e-01	6.152157e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.152157e-01	6.536667e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.536667e-01	6.921176e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.921176e-01	7.305686e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.305686e-01	7.690196e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.690196e-01	8.074706e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.074706e-01	8.459216e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.459216e-01	8.843725e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.843725e-01	9.228235e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.228235e-01	9.612745e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.612745e-01	9.997255e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.997255e-01	1.038176e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.038176e+00	1.076627e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.076627e+00	1.115078e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.115078e+00	1.153529e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.153529e+00	1.191980e+00	3.569101e-05	3.569102e-05	3.569102e-05
1.191980e+00	1.230431e+00	1.533964e-03	1.183699e-03	1.183699e-03
1.230431e+00	1.268882e+00	1.791976e-03	7.948853e-04	7.948853e-04
1.268882e+00	1.307333e+00	9.172380e-03	5.214734e-03	5.214734e-03
1.307333e+00	1.345784e+00	1.402865e-02	4.505939e-03	4.505939e-03
1.345784e+00	1.384235e+00	4.514652e-02	2.020444e-02	2.020444e-02
1.384235e+00	1.422686e+00	5.616632e-02	7.950581e-03	7.950581e-03
1.422686e+00	1.461137e+00	1.374111e-01	3.634215e-02	3.634215e-02
1.461137e+00	1.499588e+00	1.480440e-01	1.513680e-02	1.513680e-02
1.499588e+00	1.538039e+00	2.038719e-01	1.728846e-02	1.728846e-02
1.538039e+00	1.576490e+00	3.809555e-01	3.910151e-02	3.910151e-02
1.576490e+00	1.614941e+00	5.005794e-01	5.040771e-02	5.040771e-02
1.614941e+00	1.653392e+00	5.481353e-01	3.572651e-02	3.572651e-02
1.653392e+00	1.691843e+00	7.298577e-01	6.022557e-02	6.022557e-02
1.691843e+00	1.730294e+00	9.085579e-01	8.193010e-02	8.193010e-02
1.730294e+00	1.768745e+00	1.083159e+00	6.697302e-02	6.697302e-02
1.768745e+00	1.807196e+00	1.264594e+00	1.157223e-01	1.157223e-01
1.807196e+00	1.845647e+00	1.331822e+00	7.631032e-02	7.631032e-02
1.845647e+00	1.884098e+00	1.388503e+00	4.740384e-02	4.740384e-02
1.884098e+00	1.922549e+00	1.603664e+00	6.363943e-02	6.363943e-02
1.922549e+00	1.961000e+00	1.665495e+00	7.425004e-02	7.425004e-02
1.961000e+00	1.999451e+00	1.697332e+00	5.972639e-02	5.972639e-02
1.999451e+00	2.037902e+00	1.803128e+00	1.001579e-01	1.001579e-01
2.037902e+00	2.076353e+00	1.574544e+00	3.516261e-02	3.516261e-02
2.076353e+00	2.114804e+00	1.675078e+00	4.346590e-02	4.346590e-02
2.114804e+00	2.153255e+00	1.622935e+00	4.480851e-02	4.480851e-02
2.153255e+00	2.191706e+00	1.537217e+00	4.109799e-02	4.109799e-02
2.191706e+00	2.230157e+00	1.392509e+00	3.956689e-02	3.956689e-02
2.230157e+00	2.268608e+00	1.298511e+00	3.380433e-02	3.380433e-02
2.268608e+00	2.307059e+00	1.265583e+00	3.663986e-02	3.663986e-02
2.307059e+00	2.345510e+00	1.220408e+00	1.038701e-01	1.038701e-01
2.345510e+00	2.383961e+00	9.971429e-01	3.849250e-02	3.849250e-02
2.383961e+00	2.422412e+00	8.494656e-01	2.474253e-02	2.474253e-02
2.422412e+00	2.460863e+00	7.356404e-01	2.779137e-02	2.779137e-02
2.460863e+00	2.499314e+00	5.999779e-01	2.017045e-02	2.017045e-02
2.499314e+00	2.537765e+00	5.075314e-01	3.053004e-02	3.053004e-02
2.537765e+00	2.576216e+00	3.992825e-01	1.388021e-02	1.388021e-02
2.576216e+00	2.614667e+00	3.255671e-01	1.536559e-02	1.536559e-02
2.614667e+00	2.653118e+00	2.464536e-01	1.022649e-02	1.022649e-02
2.653118e+00	2.691569e+00	1.969052e-01	8.059801e-03	8.059801e-03
2.691569e+00	2.730020e+00	1.579994e-01	6.567004e-03	6.567004e-03
2.730020e+00	2.768471e+00	1.084276e-01	5.587268e-03	5.587268e-03
2.768471e+00	2.806922e+00	8.633456e-02	4.557513e-03	4.557513e-03
2.806922e+00	2.845373e+00	5.707628e-02	6.546314e-03	6.546314e-03
2.845373e+00	2.883824e+00	3.941765e-02	3.044064e-03	3.044064e-03
2.883824e+00	2.922275e+00	3.023448e-02	3.632008e-03	3.632008e-03
2.922275e+00	2.960725e+00	1.865745e-02	1.926711e-03	1.926711e-03
2.960725e+00	2.999176e+00	1.192489e-02	1.528814e-03	1.528814e-03
2.999176e+00	3.037627e+00	8.627482e-03	1.355331e-03	1.355331e-03
3.037627e+00	3.076078e+00	5.686840e-03	1.286056e-03	1.286056e-03
3.076078e+00	3.114529e+00	2.956532e-03	7.697928e-04	7.697928e-04
3.114529e+00	3.152980e+00	2.232423e-03	6.392063e-04	6.392063e-04
3.152980e+00	3.191431e+00	3.164981e-04	2.253851e-04	2.253851e-04
3.191431e+00	3.229882e+00	6.276633e-04	3.366225e-04	3.366225e-04
3.229882e+00	3.268333e+00	1.021830e-04	1.021830e-04	1.021830e-04
3.268333e+00	3.306784e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.306784e+00	3.345235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.345235e+00	3.383686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.383686e+00	3.422137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.422137e+00	3.460588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e+00	3.499039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.499039e+00	3.537490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.537490e+00	3.575941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.575941e+00	3.614392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.614392e+00	3.652843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.652843e+00	3.691294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.691294e+00	3.729745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.729745e+00	3.768196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.768196e+00	3.806647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.806647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp8.yoda/PP_JetRates/log10_d_01
LineColor={[HTML]{3300E7}}
LineStyle=solid
Path=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp8.yoda/PP_JetRates/log10_d_01
Title=$  8j$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.845098e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.845098e-02	7.690196e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.690196e-02	1.153529e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.153529e-01	1.538039e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.538039e-01	1.922549e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.922549e-01	2.307059e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.307059e-01	2.691569e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.691569e-01	3.076078e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.076078e-01	3.460588e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e-01	3.845098e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.845098e-01	4.229608e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.229608e-01	4.614118e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.614118e-01	4.998627e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.998627e-01	5.383137e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.383137e-01	5.767647e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.767647e-01	6.152157e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.152157e-01	6.536667e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.536667e-01	6.921176e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.921176e-01	7.305686e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.305686e-01	7.690196e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.690196e-01	8.074706e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.074706e-01	8.459216e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.459216e-01	8.843725e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.843725e-01	9.228235e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.228235e-01	9.612745e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.612745e-01	9.997255e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.997255e-01	1.038176e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.038176e+00	1.076627e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.076627e+00	1.115078e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.115078e+00	1.153529e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.153529e+00	1.191980e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.191980e+00	1.230431e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.230431e+00	1.268882e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.268882e+00	1.307333e+00	1.795510e-04	1.272855e-04	1.272855e-04
1.307333e+00	1.345784e+00	5.034049e-06	5.034049e-06	5.034049e-06
1.345784e+00	1.384235e+00	1.115319e-03	5.246871e-04	5.246871e-04
1.384235e+00	1.422686e+00	2.936907e-03	1.333323e-03	1.333323e-03
1.422686e+00	1.461137e+00	1.100997e-02	7.253153e-03	7.253153e-03
1.461137e+00	1.499588e+00	1.053356e-02	2.726941e-03	2.726941e-03
1.499588e+00	1.538039e+00	1.029332e-02	2.153882e-03	2.153882e-03
1.538039e+00	1.576490e+00	2.782978e-02	5.273163e-03	5.273163e-03
1.576490e+00	1.614941e+00	3.969117e-02	6.735223e-03	6.735223e-03
1.614941e+00	1.653392e+00	4.584331e-02	7.952376e-03	7.952376e-03
1.653392e+00	1.691843e+00	7.029183e-02	1.424194e-02	1.424194e-02
1.691843e+00	1.730294e+00	8.602999e-02	1.498851e-02	1.498851e-02
1.730294e+00	1.768745e+00	9.934127e-02	1.495886e-02	1.495886e-02
1.768745e+00	1.807196e+00	1.113043e-01	1.312679e-02	1.312679e-02
1.807196e+00	1.845647e+00	1.662135e-01	1.537670e-02	1.537670e-02
1.845647e+00	1.884098e+00	2.219505e-01	8.059203e-02	8.059203e-02
1.884098e+00	1.922549e+00	1.785013e-01	1.084602e-02	1.084602e-02
1.922549e+00	1.961000e+00	2.296998e-01	1.441585e-02	1.441585e-02
1.961000e+00	1.999451e+00	2.014790e-01	1.013202e-02	1.013202e-02
1.999451e+00	2.037902e+00	2.264664e-01	1.126150e-02	1.126150e-02
2.037902e+00	2.076353e+00	2.642194e-01	2.230980e-02	2.230980e-02
2.076353e+00	2.114804e+00	2.885101e-01	2.846130e-02	2.846130e-02
2.114804e+00	2.153255e+00	2.524974e-01	1.606462e-02	1.606462e-02
2.153255e+00	2.191706e+00	3.479306e-01	6.646906e-02	6.646906e-02
2.191706e+00	2.230157e+00	2.120960e-01	9.591596e-03	9.591596e-03
2.230157e+00	2.268608e+00	2.236329e-01	1.255663e-02	1.255663e-02
2.268608e+00	2.307059e+00	2.184907e-01	1.065405e-02	1.065405e-02
2.307059e+00	2.345510e+00	1.867304e-01	7.859832e-03	7.859832e-03
2.345510e+00	2.383961e+00	2.068460e-01	2.355072e-02	2.355072e-02
2.383961e+00	2.422412e+00	1.520610e-01	6.417697e-03	6.417697e-03
2.422412e+00	2.460863e+00	1.304565e-01	5.455440e-03	5.455440e-03
2.460863e+00	2.499314e+00	1.237283e-01	7.799639e-03	7.799639e-03
2.499314e+00	2.537765e+00	1.062469e-01	5.597765e-03	5.597765e-03
2.537765e+00	2.576216e+00	8.363283e-02	4.651290e-03	4.651290e-03
2.576216e+00	2.614667e+00	7.097888e-02	4.631977e-03	4.631977e-03
2.614667e+00	2.653118e+00	6.426577e-02	1.131015e-02	1.131015e-02
2.653118e+00	2.691569e+00	4.780731e-02	3.442367e-03	3.442367e-03
2.691569e+00	2.730020e+00	3.530082e-02	2.216574e-03	2.216574e-03
2.730020e+00	2.768471e+00	3.790445e-02	9.348533e-03	9.348533e-03
2.768471e+00	2.806922e+00	2.048356e-02	1.808598e-03	1.808598e-03
2.806922e+00	2.845373e+00	1.668321e-02	2.730304e-03	2.730304e-03
2.845373e+00	2.883824e+00	9.716145e-03	9.626677e-04	9.626677e-04
2.883824e+00	2.922275e+00	6.962573e-03	8.525047e-04	8.525047e-04
2.922275e+00	2.960725e+00	6.183969e-03	1.844303e-03	1.844303e-03
2.960725e+00	2.999176e+00	4.020395e-03	8.253602e-04	8.253602e-04
2.999176e+00	3.037627e+00	1.852375e-03	4.110688e-04	4.110688e-04
3.037627e+00	3.076078e+00	1.589041e-03	6.312926e-04	6.312926e-04
3.076078e+00	3.114529e+00	1.234051e-03	3.694386e-04	3.694386e-04
3.114529e+00	3.152980e+00	1.007408e-03	3.327897e-04	3.327897e-04
3.152980e+00	3.191431e+00	2.013489e-04	1.207387e-04	1.207387e-04
3.191431e+00	3.229882e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.229882e+00	3.268333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268333e+00	3.306784e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.306784e+00	3.345235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.345235e+00	3.383686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.383686e+00	3.422137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.422137e+00	3.460588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e+00	3.499039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.499039e+00	3.537490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.537490e+00	3.575941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.575941e+00	3.614392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.614392e+00	3.652843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.652843e+00	3.691294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.691294e+00	3.729745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.729745e+00	3.768196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.768196e+00	3.806647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.806647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp9.yoda/PP_JetRates/log10_d_01
LineColor={[HTML]{AB00E5}}
LineStyle=solid
Path=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp9.yoda/PP_JetRates/log10_d_01
Title=$  9j$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.845098e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.845098e-02	7.690196e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.690196e-02	1.153529e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.153529e-01	1.538039e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.538039e-01	1.922549e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.922549e-01	2.307059e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.307059e-01	2.691569e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.691569e-01	3.076078e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.076078e-01	3.460588e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e-01	3.845098e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.845098e-01	4.229608e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.229608e-01	4.614118e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.614118e-01	4.998627e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.998627e-01	5.383137e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.383137e-01	5.767647e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.767647e-01	6.152157e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.152157e-01	6.536667e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.536667e-01	6.921176e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.921176e-01	7.305686e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.305686e-01	7.690196e-01	0.000000e+00	0.000000e+00	0.000000e+00
7.690196e-01	8.074706e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.074706e-01	8.459216e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.459216e-01	8.843725e-01	0.000000e+00	0.000000e+00	0.000000e+00
8.843725e-01	9.228235e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.228235e-01	9.612745e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.612745e-01	9.997255e-01	0.000000e+00	0.000000e+00	0.000000e+00
9.997255e-01	1.038176e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.038176e+00	1.076627e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.076627e+00	1.115078e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.115078e+00	1.153529e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.153529e+00	1.191980e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.191980e+00	1.230431e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.230431e+00	1.268882e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.268882e+00	1.307333e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.307333e+00	1.345784e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.345784e+00	1.384235e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.384235e+00	1.422686e+00	1.504430e-04	1.359804e-04	1.359804e-04
1.422686e+00	1.461137e+00	4.882583e-04	1.933873e-04	1.933873e-04
1.461137e+00	1.499588e+00	1.099469e-03	8.420909e-04	8.420909e-04
1.499588e+00	1.538039e+00	1.043547e-03	3.206196e-04	3.206196e-04
1.538039e+00	1.576490e+00	1.954108e-03	6.456292e-04	6.456292e-04
1.576490e+00	1.614941e+00	5.228855e-03	1.515768e-03	1.515768e-03
1.614941e+00	1.653392e+00	7.838766e-03	2.693285e-03	2.693285e-03
1.653392e+00	1.691843e+00	1.307039e-02	3.426303e-03	3.426303e-03
1.691843e+00	1.730294e+00	1.466835e-02	2.192971e-03	2.192971e-03
1.730294e+00	1.768745e+00	2.384920e-02	4.820072e-03	4.820072e-03
1.768745e+00	1.807196e+00	1.652630e-02	1.257895e-03	1.257895e-03
1.807196e+00	1.845647e+00	3.055304e-02	3.385384e-03	3.385384e-03
1.845647e+00	1.884098e+00	3.748222e-02	6.624639e-03	6.624639e-03
1.884098e+00	1.922549e+00	4.382596e-02	3.363797e-03	3.363797e-03
1.922549e+00	1.961000e+00	7.053632e-02	1.429448e-02	1.429448e-02
1.961000e+00	1.999451e+00	6.000663e-02	5.610731e-03	5.610731e-03
1.999451e+00	2.037902e+00	7.189626e-02	5.697933e-03	5.697933e-03
2.037902e+00	2.076353e+00	7.256136e-02	4.814633e-03	4.814633e-03
2.076353e+00	2.114804e+00	8.527427e-02	6.043075e-03	6.043075e-03
2.114804e+00	2.153255e+00	2.687168e-01	1.807328e-01	1.807328e-01
2.153255e+00	2.191706e+00	9.174893e-02	6.099820e-03	6.099820e-03
2.191706e+00	2.230157e+00	9.988380e-02	7.794258e-03	7.794258e-03
2.230157e+00	2.268608e+00	9.761473e-02	6.188586e-03	6.188586e-03
2.268608e+00	2.307059e+00	1.105931e-01	1.086646e-02	1.086646e-02
2.307059e+00	2.345510e+00	9.675824e-02	7.135146e-03	7.135146e-03
2.345510e+00	2.383961e+00	8.698827e-02	1.059790e-02	1.059790e-02
2.383961e+00	2.422412e+00	1.108344e-01	3.474394e-02	3.474394e-02
2.422412e+00	2.460863e+00	7.023001e-02	4.819683e-03	4.819683e-03
2.460863e+00	2.499314e+00	6.972006e-02	6.489900e-03	6.489900e-03
2.499314e+00	2.537765e+00	5.785889e-02	6.869576e-03	6.869576e-03
2.537765e+00	2.576216e+00	4.999844e-02	3.736341e-03	3.736341e-03
2.576216e+00	2.614667e+00	5.003971e-02	1.250215e-02	1.250215e-02
2.614667e+00	2.653118e+00	3.106608e-02	2.004611e-03	2.004611e-03
2.653118e+00	2.691569e+00	2.802309e-02	3.574000e-03	3.574000e-03
2.691569e+00	2.730020e+00	1.940034e-02	1.217675e-03	1.217675e-03
2.730020e+00	2.768471e+00	2.173914e-02	6.730010e-03	6.730010e-03
2.768471e+00	2.806922e+00	1.038328e-02	8.280066e-04	8.280066e-04
2.806922e+00	2.845373e+00	8.336150e-03	8.900709e-04	8.900709e-04
2.845373e+00	2.883824e+00	6.029661e-03	6.768447e-04	6.768447e-04
2.883824e+00	2.922275e+00	4.514842e-03	1.060874e-03	1.060874e-03
2.922275e+00	2.960725e+00	2.696817e-03	4.667288e-04	4.667288e-04
2.960725e+00	2.999176e+00	1.936090e-03	4.026352e-04	4.026352e-04
2.999176e+00	3.037627e+00	1.736917e-03	4.478806e-04	4.478806e-04
3.037627e+00	3.076078e+00	7.290349e-04	2.223033e-04	2.223033e-04
3.076078e+00	3.114529e+00	5.816738e-04	1.699697e-04	1.699697e-04
3.114529e+00	3.152980e+00	4.150365e-04	1.640811e-04	1.640811e-04
3.152980e+00	3.191431e+00	2.140997e-04	1.082451e-04	1.082451e-04
3.191431e+00	3.229882e+00	2.512727e-05	2.512727e-05	2.512727e-05
3.229882e+00	3.268333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268333e+00	3.306784e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.306784e+00	3.345235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.345235e+00	3.383686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.383686e+00	3.422137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.422137e+00	3.460588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e+00	3.499039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.499039e+00	3.537490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.537490e+00	3.575941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.575941e+00	3.614392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.614392e+00	3.652843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.652843e+00	3.691294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.691294e+00	3.729745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.729745e+00	3.768196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.768196e+00	3.806647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.806647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D



==> fig/zj/PP_JetRates/log10_d_89.dat <==
# BEGIN PLOT
XTwosidedTicks=1
YTwosidedTicks=1
Title=Differential $8 \to 9$ jet resolution in $W^++$jets
RatioPlotReference=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp_max_9.yoda/PP_JetRates/log10_d_89
YLabel=$\text{d}\sigma/\text{d}\log_{10}(d_{89}/\text{GeV})$ [pb]
RatioPlot=1
LogY=1
XMin=0
XMax=1.8
LegendXPos=0.775
LegendYPos=0.925
YMin=4e-3
YMax=4e4
RatioPlotYLabel=Fraction
RatioPlotYMin=0
RatioPlotYMax=1
LegendOnly=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp_max_9.yoda/PP_JetRates/log10_d_89 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp0-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp2-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp4-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp6-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp8.yoda/PP_JetRates/log10_d_89
XLabel=$\log_{10}(d_{89}/\text{GeV})$
RatioPlotSameStyle=1
DrawOnly=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp_max_9.yoda/PP_JetRates/log10_d_89 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp0-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp1-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp2-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp3-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp4-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp5-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp6-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp7.yoda/PP_JetRates/log10_d_89 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp8.yoda/PP_JetRates/log10_d_89 //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp9.yoda/PP_JetRates/log10_d_89
Legend=1
# END PLOT

# BEGIN HISTO1D //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp_max_9.yoda/PP_JetRates/log10_d_89
LineColor=black
LineStyle=solid
Path=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp_max_9.yoda/PP_JetRates/log10_d_89
Title=$ sum$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.845098e-02	1.719111e+04	8.741142e+00	8.741142e+00
3.845098e-02	7.690196e-02	1.458630e+04	7.542671e+00	7.542671e+00
7.690196e-02	1.153529e-01	1.231024e+04	6.844068e+00	6.844068e+00
1.153529e-01	1.538039e-01	1.032366e+04	5.945183e+00	5.945183e+00
1.538039e-01	1.922549e-01	8.638930e+03	5.430674e+00	5.430674e+00
1.922549e-01	2.307059e-01	7.209321e+03	4.954596e+00	4.954596e+00
2.307059e-01	2.691569e-01	5.989282e+03	4.217966e+00	4.217966e+00
2.691569e-01	3.076078e-01	4.956378e+03	3.914915e+00	3.914915e+00
3.076078e-01	3.460588e-01	4.078929e+03	3.240302e+00	3.240302e+00
3.460588e-01	3.845098e-01	3.344103e+03	2.803004e+00	2.803004e+00
3.845098e-01	4.229608e-01	2.714923e+03	2.587293e+00	2.587293e+00
4.229608e-01	4.614118e-01	2.186595e+03	2.201624e+00	2.201624e+00
4.614118e-01	4.998627e-01	1.747699e+03	2.901327e+00	2.901327e+00
4.998627e-01	5.383137e-01	1.377700e+03	1.916634e+00	1.916634e+00
5.383137e-01	5.767647e-01	1.070575e+03	1.481977e+00	1.481977e+00
5.767647e-01	6.152157e-01	8.189966e+02	1.504504e+00	1.504504e+00
6.152157e-01	6.536667e-01	6.210645e+02	1.102248e+00	1.102248e+00
6.536667e-01	6.921176e-01	4.614651e+02	9.179173e-01	9.179173e-01
6.921176e-01	7.305686e-01	3.398853e+02	7.722569e-01	7.722569e-01
7.305686e-01	7.690196e-01	2.484582e+02	8.778312e-01	8.778312e-01
7.690196e-01	8.074706e-01	1.783215e+02	5.536867e-01	5.536867e-01
8.074706e-01	8.459216e-01	1.277562e+02	4.541150e-01	4.541150e-01
8.459216e-01	8.843725e-01	9.110164e+01	4.318645e-01	4.318645e-01
8.843725e-01	9.228235e-01	6.443949e+01	3.884849e-01	3.884849e-01
9.228235e-01	9.612745e-01	4.576154e+01	5.357016e-01	5.357016e-01
9.612745e-01	9.997255e-01	3.150345e+01	2.042746e-01	2.042746e-01
9.997255e-01	1.038176e+00	2.219371e+01	1.672446e-01	1.672446e-01
1.038176e+00	1.076627e+00	1.561276e+01	1.708868e-01	1.708868e-01
1.076627e+00	1.115078e+00	1.043303e+01	9.889847e-02	9.889847e-02
1.115078e+00	1.153529e+00	7.419687e+00	1.397186e-01	1.397186e-01
1.153529e+00	1.191980e+00	5.086510e+00	1.176763e-01	1.176763e-01
1.191980e+00	1.230431e+00	3.504572e+00	1.872222e-01	1.872222e-01
1.230431e+00	1.268882e+00	2.198915e+00	4.087500e-02	4.087500e-02
1.268882e+00	1.307333e+00	1.489556e+00	2.820923e-02	2.820923e-02
1.307333e+00	1.345784e+00	9.919516e-01	2.572503e-02	2.572503e-02
1.345784e+00	1.384235e+00	6.641788e-01	1.604735e-02	1.604735e-02
1.384235e+00	1.422686e+00	4.718827e-01	1.969897e-02	1.969897e-02
1.422686e+00	1.461137e+00	2.788130e-01	7.991169e-03	7.991169e-03
1.461137e+00	1.499588e+00	1.945287e-01	7.957424e-03	7.957424e-03
1.499588e+00	1.538039e+00	1.240753e-01	6.397882e-03	6.397882e-03
1.538039e+00	1.576490e+00	7.435221e-02	3.185516e-03	3.185516e-03
1.576490e+00	1.614941e+00	4.935091e-02	2.690272e-03	2.690272e-03
1.614941e+00	1.653392e+00	3.265767e-02	3.686384e-03	3.686384e-03
1.653392e+00	1.691843e+00	1.789941e-02	1.428747e-03	1.428747e-03
1.691843e+00	1.730294e+00	9.546082e-03	9.904762e-04	9.904762e-04
1.730294e+00	1.768745e+00	6.214600e-03	6.970838e-04	6.970838e-04
1.768745e+00	1.807196e+00	3.311742e-03	5.473650e-04	5.473650e-04
1.807196e+00	1.845647e+00	1.990611e-03	3.153791e-04	3.153791e-04
1.845647e+00	1.884098e+00	7.333302e-04	1.738683e-04	1.738683e-04
1.884098e+00	1.922549e+00	4.057153e-04	1.600935e-04	1.600935e-04
1.922549e+00	1.961000e+00	1.442526e-04	6.340644e-05	6.340644e-05
1.961000e+00	1.999451e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.999451e+00	2.037902e+00	1.416217e-04	1.039837e-04	1.039837e-04
2.037902e+00	2.076353e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.076353e+00	2.114804e+00	2.104973e-05	2.104973e-05	2.104973e-05
2.114804e+00	2.153255e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.153255e+00	2.191706e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.191706e+00	2.230157e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.230157e+00	2.268608e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.268608e+00	2.307059e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.307059e+00	2.345510e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.345510e+00	2.383961e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.383961e+00	2.422412e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.422412e+00	2.460863e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460863e+00	2.499314e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.499314e+00	2.537765e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.537765e+00	2.576216e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.576216e+00	2.614667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.614667e+00	2.653118e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.653118e+00	2.691569e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.691569e+00	2.730020e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.730020e+00	2.768471e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.768471e+00	2.806922e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.806922e+00	2.845373e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.845373e+00	2.883824e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.883824e+00	2.922275e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.922275e+00	2.960725e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.960725e+00	2.999176e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.999176e+00	3.037627e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.037627e+00	3.076078e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.076078e+00	3.114529e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.114529e+00	3.152980e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.152980e+00	3.191431e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.191431e+00	3.229882e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.229882e+00	3.268333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268333e+00	3.306784e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.306784e+00	3.345235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.345235e+00	3.383686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.383686e+00	3.422137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.422137e+00	3.460588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e+00	3.499039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.499039e+00	3.537490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.537490e+00	3.575941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.575941e+00	3.614392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.614392e+00	3.652843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.652843e+00	3.691294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.691294e+00	3.729745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.729745e+00	3.768196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.768196e+00	3.806647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.806647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp0-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89
LineColor={[HTML]{FF0000}}
LineStyle=solid
Path=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp0-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89
Title=$ 0j$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.845098e-02	1.180900e+04	7.567277e+00	7.567277e+00
3.845098e-02	7.690196e-02	9.089594e+03	6.641560e+00	6.641560e+00
7.690196e-02	1.153529e-01	6.856436e+03	5.764201e+00	5.764201e+00
1.153529e-01	1.538039e-01	5.062890e+03	4.951274e+00	4.951274e+00
1.538039e-01	1.922549e-01	3.662867e+03	4.209753e+00	4.209753e+00
1.922549e-01	2.307059e-01	2.596417e+03	3.545609e+00	3.545609e+00
2.307059e-01	2.691569e-01	1.799477e+03	2.950815e+00	2.950815e+00
2.691569e-01	3.076078e-01	1.213596e+03	2.422102e+00	2.422102e+00
3.076078e-01	3.460588e-01	8.041021e+02	1.972056e+00	1.972056e+00
3.460588e-01	3.845098e-01	5.196237e+02	1.584747e+00	1.584747e+00
3.845098e-01	4.229608e-01	3.259515e+02	1.254791e+00	1.254791e+00
4.229608e-01	4.614118e-01	2.020719e+02	9.876546e-01	9.876546e-01
4.614118e-01	4.998627e-01	1.208075e+02	7.638613e-01	7.638613e-01
4.998627e-01	5.383137e-01	7.150844e+01	5.874470e-01	5.874470e-01
5.383137e-01	5.767647e-01	4.260675e+01	4.537307e-01	4.537307e-01
5.767647e-01	6.152157e-01	2.414399e+01	3.407847e-01	3.407847e-01
6.152157e-01	6.536667e-01	1.390153e+01	2.581556e-01	2.581556e-01
6.536667e-01	6.921176e-01	7.880801e+00	1.945123e-01	1.945123e-01
6.921176e-01	7.305686e-01	4.679189e+00	1.514024e-01	1.514024e-01
7.305686e-01	7.690196e-01	2.598836e+00	1.113762e-01	1.113762e-01
7.690196e-01	8.074706e-01	1.385697e+00	8.112975e-02	8.112975e-02
8.074706e-01	8.459216e-01	8.070453e-01	6.206234e-02	6.206234e-02
8.459216e-01	8.843725e-01	4.820087e-01	4.809146e-02	4.809146e-02
8.843725e-01	9.228235e-01	2.755970e-01	3.627243e-02	3.627243e-02
9.228235e-01	9.612745e-01	1.590823e-01	2.734466e-02	2.734466e-02
9.612745e-01	9.997255e-01	6.778604e-02	1.815233e-02	1.815233e-02
9.997255e-01	1.038176e+00	6.540963e-02	1.750855e-02	1.750855e-02
1.038176e+00	1.076627e+00	1.451784e-02	8.400906e-03	8.400906e-03
1.076627e+00	1.115078e+00	4.637328e-03	4.637329e-03	4.637329e-03
1.115078e+00	1.153529e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.153529e+00	1.191980e+00	4.574240e-03	4.574240e-03	4.574240e-03
1.191980e+00	1.230431e+00	4.532376e-03	4.532377e-03	4.532377e-03
1.230431e+00	1.268882e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.268882e+00	1.307333e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.307333e+00	1.345784e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.345784e+00	1.384235e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.384235e+00	1.422686e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.422686e+00	1.461137e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.461137e+00	1.499588e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.499588e+00	1.538039e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.538039e+00	1.576490e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.576490e+00	1.614941e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.614941e+00	1.653392e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.653392e+00	1.691843e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.691843e+00	1.730294e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.730294e+00	1.768745e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.768745e+00	1.807196e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.807196e+00	1.845647e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.845647e+00	1.884098e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.884098e+00	1.922549e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.922549e+00	1.961000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.961000e+00	1.999451e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.999451e+00	2.037902e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.037902e+00	2.076353e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.076353e+00	2.114804e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.114804e+00	2.153255e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.153255e+00	2.191706e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.191706e+00	2.230157e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.230157e+00	2.268608e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.268608e+00	2.307059e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.307059e+00	2.345510e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.345510e+00	2.383961e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.383961e+00	2.422412e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.422412e+00	2.460863e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460863e+00	2.499314e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.499314e+00	2.537765e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.537765e+00	2.576216e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.576216e+00	2.614667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.614667e+00	2.653118e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.653118e+00	2.691569e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.691569e+00	2.730020e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.730020e+00	2.768471e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.768471e+00	2.806922e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.806922e+00	2.845373e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.845373e+00	2.883824e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.883824e+00	2.922275e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.922275e+00	2.960725e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.960725e+00	2.999176e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.999176e+00	3.037627e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.037627e+00	3.076078e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.076078e+00	3.114529e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.114529e+00	3.152980e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.152980e+00	3.191431e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.191431e+00	3.229882e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.229882e+00	3.268333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268333e+00	3.306784e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.306784e+00	3.345235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.345235e+00	3.383686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.383686e+00	3.422137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.422137e+00	3.460588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e+00	3.499039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.499039e+00	3.537490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.537490e+00	3.575941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.575941e+00	3.614392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.614392e+00	3.652843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.652843e+00	3.691294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.691294e+00	3.729745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.729745e+00	3.768196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.768196e+00	3.806647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.806647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp1-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89
LineColor={[HTML]{FC8500}}
LineStyle=solid
Path=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp1-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89
Title=$ 1j$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.845098e-02	4.677459e+03	3.097698e+00	3.097698e+00
3.845098e-02	7.690196e-02	4.555884e+03	3.053477e+00	3.053477e+00
7.690196e-02	1.153529e-01	4.264533e+03	2.950575e+00	2.950575e+00
1.153529e-01	1.538039e-01	3.839284e+03	2.795928e+00	2.795928e+00
1.538039e-01	1.922549e-01	3.346620e+03	2.606286e+00	2.606286e+00
1.922549e-01	2.307059e-01	2.816085e+03	2.387216e+00	2.387216e+00
2.307059e-01	2.691569e-01	2.289902e+03	2.149110e+00	2.149110e+00
2.691569e-01	3.076078e-01	1.798394e+03	1.901116e+00	1.901116e+00
3.076078e-01	3.460588e-01	1.360411e+03	1.650536e+00	1.650536e+00
3.460588e-01	3.845098e-01	9.967616e+02	1.409605e+00	1.409605e+00
3.845098e-01	4.229608e-01	7.004830e+02	1.178870e+00	1.178870e+00
4.229608e-01	4.614118e-01	4.738173e+02	9.684779e-01	9.684779e-01
4.614118e-01	4.998627e-01	3.105524e+02	7.802126e-01	7.802126e-01
4.998627e-01	5.383137e-01	1.956822e+02	6.172092e-01	6.172092e-01
5.383137e-01	5.767647e-01	1.189778e+02	4.790795e-01	4.790795e-01
5.767647e-01	6.152157e-01	6.957931e+01	3.647639e-01	3.647639e-01
6.152157e-01	6.536667e-01	4.059796e+01	2.775126e-01	2.775126e-01
6.536667e-01	6.921176e-01	2.317775e+01	2.082172e-01	2.082172e-01
6.921176e-01	7.305686e-01	1.321225e+01	1.563959e-01	1.563959e-01
7.305686e-01	7.690196e-01	7.477925e+00	1.169050e-01	1.169050e-01
7.690196e-01	8.074706e-01	3.849237e+00	8.299513e-02	8.299513e-02
8.074706e-01	8.459216e-01	2.294944e+00	6.355379e-02	6.355379e-02
8.459216e-01	8.843725e-01	1.188436e+00	4.530347e-02	4.530347e-02
8.843725e-01	9.228235e-01	6.515204e-01	3.334165e-02	3.334165e-02
9.228235e-01	9.612745e-01	3.434769e-01	2.414598e-02	2.414598e-02
9.612745e-01	9.997255e-01	2.323847e-01	1.972310e-02	1.972310e-02
9.997255e-01	1.038176e+00	1.039447e-01	1.311907e-02	1.311907e-02
1.038176e+00	1.076627e+00	4.124142e-02	8.282974e-03	8.282974e-03
1.076627e+00	1.115078e+00	3.135965e-02	7.064477e-03	7.064477e-03
1.115078e+00	1.153529e+00	2.513705e-02	6.516364e-03	6.516364e-03
1.153529e+00	1.191980e+00	1.720233e-03	1.720233e-03	1.720233e-03
1.191980e+00	1.230431e+00	6.825742e-03	3.414349e-03	3.414349e-03
1.230431e+00	1.268882e+00	1.491995e-03	1.491995e-03	1.491995e-03
1.268882e+00	1.307333e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.307333e+00	1.345784e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.345784e+00	1.384235e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.384235e+00	1.422686e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.422686e+00	1.461137e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.461137e+00	1.499588e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.499588e+00	1.538039e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.538039e+00	1.576490e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.576490e+00	1.614941e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.614941e+00	1.653392e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.653392e+00	1.691843e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.691843e+00	1.730294e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.730294e+00	1.768745e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.768745e+00	1.807196e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.807196e+00	1.845647e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.845647e+00	1.884098e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.884098e+00	1.922549e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.922549e+00	1.961000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.961000e+00	1.999451e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.999451e+00	2.037902e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.037902e+00	2.076353e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.076353e+00	2.114804e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.114804e+00	2.153255e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.153255e+00	2.191706e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.191706e+00	2.230157e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.230157e+00	2.268608e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.268608e+00	2.307059e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.307059e+00	2.345510e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.345510e+00	2.383961e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.383961e+00	2.422412e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.422412e+00	2.460863e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460863e+00	2.499314e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.499314e+00	2.537765e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.537765e+00	2.576216e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.576216e+00	2.614667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.614667e+00	2.653118e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.653118e+00	2.691569e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.691569e+00	2.730020e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.730020e+00	2.768471e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.768471e+00	2.806922e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.806922e+00	2.845373e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.845373e+00	2.883824e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.883824e+00	2.922275e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.922275e+00	2.960725e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.960725e+00	2.999176e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.999176e+00	3.037627e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.037627e+00	3.076078e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.076078e+00	3.114529e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.114529e+00	3.152980e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.152980e+00	3.191431e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.191431e+00	3.229882e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.229882e+00	3.268333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268333e+00	3.306784e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.306784e+00	3.345235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.345235e+00	3.383686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.383686e+00	3.422137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.422137e+00	3.460588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e+00	3.499039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.499039e+00	3.537490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.537490e+00	3.575941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.575941e+00	3.614392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.614392e+00	3.652843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.652843e+00	3.691294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.691294e+00	3.729745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.729745e+00	3.768196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.768196e+00	3.806647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.806647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp2-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89
LineColor={[HTML]{EBF900}}
LineStyle=solid
Path=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp2-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89
Title=$ 2j$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.845098e-02	6.813148e+02	3.080719e+00	3.080719e+00
3.845098e-02	7.690196e-02	8.976936e+02	1.836958e+00	1.836958e+00
7.690196e-02	1.153529e-01	1.113565e+03	1.523064e+00	1.523064e+00
1.153529e-01	1.538039e-01	1.302803e+03	1.638032e+00	1.638032e+00
1.538039e-01	1.922549e-01	1.453776e+03	2.139580e+00	2.139580e+00
1.922549e-01	2.307059e-01	1.551665e+03	2.399669e+00	2.399669e+00
2.307059e-01	2.691569e-01	1.573948e+03	1.874624e+00	1.874624e+00
2.691569e-01	3.076078e-01	1.532432e+03	2.236585e+00	2.236585e+00
3.076078e-01	3.460588e-01	1.419633e+03	1.693724e+00	1.693724e+00
3.460588e-01	3.845098e-01	1.264706e+03	1.520532e+00	1.520532e+00
3.845098e-01	4.229608e-01	1.074087e+03	1.469341e+00	1.469341e+00
4.229608e-01	4.614118e-01	8.724481e+02	1.286834e+00	1.286834e+00
4.614118e-01	4.998627e-01	6.804611e+02	2.446463e+00	2.446463e+00
4.998627e-01	5.383137e-01	5.026509e+02	1.117376e+00	1.117376e+00
5.383137e-01	5.767647e-01	3.555315e+02	8.021212e-01	8.021212e-01
5.767647e-01	6.152157e-01	2.415619e+02	9.588256e-01	9.588256e-01
6.152157e-01	6.536667e-01	1.573951e+02	5.212250e-01	5.212250e-01
6.536667e-01	6.921176e-01	9.941148e+01	3.958924e-01	3.958924e-01
6.921176e-01	7.305686e-01	6.190297e+01	3.199722e-01	3.199722e-01
7.305686e-01	7.690196e-01	3.752945e+01	2.360483e-01	2.360483e-01
7.690196e-01	8.074706e-01	2.265572e+01	1.989854e-01	1.989854e-01
8.074706e-01	8.459216e-01	1.322459e+01	1.512486e-01	1.512486e-01
8.459216e-01	8.843725e-01	8.085252e+00	1.165331e-01	1.165331e-01
8.843725e-01	9.228235e-01	4.817940e+00	8.241264e-02	8.241264e-02
9.228235e-01	9.612745e-01	2.772159e+00	5.949501e-02	5.949501e-02
9.612745e-01	9.997255e-01	1.657028e+00	4.538998e-02	4.538998e-02
9.997255e-01	1.038176e+00	1.056329e+00	3.998966e-02	3.998966e-02
1.038176e+00	1.076627e+00	5.885410e-01	2.675594e-02	2.675594e-02
1.076627e+00	1.115078e+00	3.348027e-01	1.986260e-02	1.986260e-02
1.115078e+00	1.153529e+00	1.957939e-01	1.517993e-02	1.517993e-02
1.153529e+00	1.191980e+00	9.659195e-02	1.086298e-02	1.086298e-02
1.191980e+00	1.230431e+00	5.591912e-02	8.029323e-03	8.029323e-03
1.230431e+00	1.268882e+00	2.465988e-02	5.170805e-03	5.170805e-03
1.268882e+00	1.307333e+00	8.945242e-03	3.109968e-03	3.109968e-03
1.307333e+00	1.345784e+00	8.831521e-03	3.162894e-03	3.162894e-03
1.345784e+00	1.384235e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.384235e+00	1.422686e+00	9.626691e-04	9.626691e-04	9.626691e-04
1.422686e+00	1.461137e+00	1.890330e-03	1.337865e-03	1.337865e-03
1.461137e+00	1.499588e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.499588e+00	1.538039e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.538039e+00	1.576490e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.576490e+00	1.614941e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.614941e+00	1.653392e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.653392e+00	1.691843e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.691843e+00	1.730294e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.730294e+00	1.768745e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.768745e+00	1.807196e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.807196e+00	1.845647e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.845647e+00	1.884098e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.884098e+00	1.922549e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.922549e+00	1.961000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.961000e+00	1.999451e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.999451e+00	2.037902e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.037902e+00	2.076353e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.076353e+00	2.114804e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.114804e+00	2.153255e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.153255e+00	2.191706e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.191706e+00	2.230157e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.230157e+00	2.268608e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.268608e+00	2.307059e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.307059e+00	2.345510e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.345510e+00	2.383961e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.383961e+00	2.422412e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.422412e+00	2.460863e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460863e+00	2.499314e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.499314e+00	2.537765e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.537765e+00	2.576216e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.576216e+00	2.614667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.614667e+00	2.653118e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.653118e+00	2.691569e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.691569e+00	2.730020e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.730020e+00	2.768471e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.768471e+00	2.806922e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.806922e+00	2.845373e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.845373e+00	2.883824e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.883824e+00	2.922275e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.922275e+00	2.960725e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.960725e+00	2.999176e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.999176e+00	3.037627e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.037627e+00	3.076078e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.076078e+00	3.114529e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.114529e+00	3.152980e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.152980e+00	3.191431e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.191431e+00	3.229882e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.229882e+00	3.268333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268333e+00	3.306784e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.306784e+00	3.345235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.345235e+00	3.383686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.383686e+00	3.422137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.422137e+00	3.460588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e+00	3.499039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.499039e+00	3.537490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.537490e+00	3.575941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.575941e+00	3.614392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.614392e+00	3.652843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.652843e+00	3.691294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.691294e+00	3.729745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.729745e+00	3.768196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.768196e+00	3.806647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.806647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp3-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89
LineColor={[HTML]{66F600}}
LineStyle=solid
Path=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp3-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89
Title=$ 3j$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.845098e-02	2.310175e+01	2.385706e-01	2.385706e-01
3.845098e-02	7.690196e-02	4.253925e+01	2.874887e-01	2.874887e-01
7.690196e-02	1.153529e-01	7.410661e+01	1.607330e+00	1.607330e+00
1.153529e-01	1.538039e-01	1.151785e+02	5.652254e-01	5.652254e-01
1.538039e-01	1.922549e-01	1.687968e+02	6.173388e-01	6.173388e-01
1.922549e-01	2.307059e-01	2.324107e+02	6.799693e-01	6.799693e-01
2.307059e-01	2.691569e-01	3.041445e+02	9.402772e-01	9.402772e-01
2.691569e-01	3.076078e-01	3.763033e+02	8.567249e-01	8.567249e-01
3.076078e-01	3.460588e-01	4.400767e+02	9.066966e-01	9.066966e-01
3.460588e-01	3.845098e-01	4.851265e+02	9.244602e-01	9.244602e-01
3.845098e-01	4.229608e-01	5.095235e+02	1.057307e+00	1.057307e+00
4.229608e-01	4.614118e-01	5.055668e+02	9.614392e-01	9.614392e-01
4.614118e-01	4.998627e-01	4.774081e+02	9.143084e-01	9.143084e-01
4.998627e-01	5.383137e-01	4.268927e+02	8.803829e-01	8.803829e-01
5.383137e-01	5.767647e-01	3.611389e+02	7.673652e-01	7.673652e-01
5.767647e-01	6.152157e-01	2.890266e+02	7.564164e-01	7.564164e-01
6.152157e-01	6.536667e-01	2.222965e+02	6.196732e-01	6.196732e-01
6.536667e-01	6.921176e-01	1.607409e+02	4.812124e-01	4.812124e-01
6.921176e-01	7.305686e-01	1.124356e+02	4.140936e-01	4.140936e-01
7.305686e-01	7.690196e-01	7.560576e+01	3.244689e-01	3.244689e-01
7.690196e-01	8.074706e-01	4.943343e+01	2.574134e-01	2.574134e-01
8.074706e-01	8.459216e-01	3.221165e+01	2.134607e-01	2.134607e-01
8.459216e-01	8.843725e-01	1.998570e+01	1.585871e-01	1.585871e-01
8.843725e-01	9.228235e-01	1.269848e+01	1.225633e-01	1.225633e-01
9.228235e-01	9.612745e-01	7.874828e+00	9.396702e-02	9.396702e-02
9.612745e-01	9.997255e-01	4.823339e+00	7.587951e-02	7.587951e-02
9.997255e-01	1.038176e+00	2.974419e+00	5.536573e-02	5.536573e-02
1.038176e+00	1.076627e+00	1.903861e+00	4.384467e-02	4.384467e-02
1.076627e+00	1.115078e+00	1.168091e+00	3.427025e-02	3.427025e-02
1.115078e+00	1.153529e+00	7.261236e-01	2.727173e-02	2.727173e-02
1.153529e+00	1.191980e+00	4.883459e-01	4.798589e-02	4.798589e-02
1.191980e+00	1.230431e+00	2.077967e-01	1.383999e-02	1.383999e-02
1.230431e+00	1.268882e+00	1.132341e-01	1.017786e-02	1.017786e-02
1.268882e+00	1.307333e+00	8.560352e-02	8.750005e-03	8.750005e-03
1.307333e+00	1.345784e+00	4.082141e-02	6.166182e-03	6.166182e-03
1.345784e+00	1.384235e+00	2.294689e-02	4.349762e-03	4.349762e-03
1.384235e+00	1.422686e+00	6.287701e-03	2.294812e-03	2.294812e-03
1.422686e+00	1.461137e+00	2.291239e-03	1.633152e-03	1.633152e-03
1.461137e+00	1.499588e+00	9.252888e-04	9.252888e-04	9.252888e-04
1.499588e+00	1.538039e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.538039e+00	1.576490e+00	8.513875e-04	8.513873e-04	8.513873e-04
1.576490e+00	1.614941e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.614941e+00	1.653392e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.653392e+00	1.691843e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.691843e+00	1.730294e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.730294e+00	1.768745e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.768745e+00	1.807196e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.807196e+00	1.845647e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.845647e+00	1.884098e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.884098e+00	1.922549e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.922549e+00	1.961000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.961000e+00	1.999451e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.999451e+00	2.037902e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.037902e+00	2.076353e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.076353e+00	2.114804e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.114804e+00	2.153255e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.153255e+00	2.191706e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.191706e+00	2.230157e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.230157e+00	2.268608e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.268608e+00	2.307059e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.307059e+00	2.345510e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.345510e+00	2.383961e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.383961e+00	2.422412e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.422412e+00	2.460863e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460863e+00	2.499314e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.499314e+00	2.537765e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.537765e+00	2.576216e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.576216e+00	2.614667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.614667e+00	2.653118e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.653118e+00	2.691569e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.691569e+00	2.730020e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.730020e+00	2.768471e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.768471e+00	2.806922e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.806922e+00	2.845373e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.845373e+00	2.883824e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.883824e+00	2.922275e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.922275e+00	2.960725e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.960725e+00	2.999176e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.999176e+00	3.037627e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.037627e+00	3.076078e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.076078e+00	3.114529e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.114529e+00	3.152980e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.152980e+00	3.191431e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.191431e+00	3.229882e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.229882e+00	3.268333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268333e+00	3.306784e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.306784e+00	3.345235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.345235e+00	3.383686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.383686e+00	3.422137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.422137e+00	3.460588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e+00	3.499039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.499039e+00	3.537490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.537490e+00	3.575941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.575941e+00	3.614392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.614392e+00	3.652843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.652843e+00	3.691294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.691294e+00	3.729745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.729745e+00	3.768196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.768196e+00	3.806647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.806647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp4-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89
LineColor={[HTML]{00F31B}}
LineStyle=solid
Path=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp4-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89
Title=$ 4j$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.845098e-02	2.406885e-01	2.104582e-02	2.104582e-02
3.845098e-02	7.690196e-02	5.830824e-01	2.765514e-02	2.765514e-02
7.690196e-02	1.153529e-01	1.596514e+00	7.820397e-02	7.820397e-02
1.153529e-01	1.538039e-01	3.456529e+00	1.003626e-01	1.003626e-01
1.538039e-01	1.922549e-01	6.743661e+00	1.338844e-01	1.338844e-01
1.922549e-01	2.307059e-01	1.247197e+01	2.375652e-01	2.375652e-01
2.307059e-01	2.691569e-01	2.119059e+01	2.538176e-01	2.538176e-01
2.691569e-01	3.076078e-01	3.429532e+01	2.807314e-01	2.807314e-01
3.076078e-01	3.460588e-01	5.189935e+01	3.615486e-01	3.615486e-01
3.460588e-01	3.845098e-01	7.348152e+01	4.181883e-01	4.181883e-01
3.845098e-01	4.229608e-01	9.695493e+01	6.459490e-01	6.459490e-01
4.229608e-01	4.614118e-01	1.200654e+02	4.779246e-01	4.779246e-01
4.614118e-01	4.998627e-01	1.403094e+02	5.818120e-01	5.818120e-01
4.998627e-01	5.383137e-01	1.535240e+02	5.254562e-01	5.254562e-01
5.383137e-01	5.767647e-01	1.587125e+02	5.934627e-01	5.934627e-01
5.767647e-01	6.152157e-01	1.539991e+02	5.316732e-01	5.316732e-01
6.152157e-01	6.536667e-01	1.403029e+02	4.843527e-01	4.843527e-01
6.536667e-01	6.921176e-01	1.202648e+02	4.200270e-01	4.200270e-01
6.921176e-01	7.305686e-01	9.800619e+01	3.715896e-01	3.715896e-01
7.305686e-01	7.690196e-01	7.623349e+01	6.217568e-01	6.217568e-01
7.690196e-01	8.074706e-01	5.688656e+01	2.704397e-01	2.704397e-01
8.074706e-01	8.459216e-01	4.113095e+01	2.359091e-01	2.359091e-01
8.459216e-01	8.843725e-01	2.855171e+01	2.671577e-01	2.671577e-01
8.843725e-01	9.228235e-01	1.912755e+01	1.546765e-01	1.546765e-01
9.228235e-01	9.612745e-01	1.283876e+01	1.620005e-01	1.620005e-01
9.612745e-01	9.997255e-01	8.302980e+00	8.897676e-02	8.897676e-02
9.997255e-01	1.038176e+00	5.438065e+00	7.111857e-02	7.111857e-02
1.038176e+00	1.076627e+00	3.488645e+00	5.673206e-02	5.673206e-02
1.076627e+00	1.115078e+00	2.281682e+00	4.182689e-02	4.182689e-02
1.115078e+00	1.153529e+00	1.467161e+00	3.485898e-02	3.485898e-02
1.153529e+00	1.191980e+00	8.991912e-01	2.564862e-02	2.564862e-02
1.191980e+00	1.230431e+00	6.217162e-01	2.259604e-02	2.259604e-02
1.230431e+00	1.268882e+00	3.352423e-01	1.564950e-02	1.564950e-02
1.268882e+00	1.307333e+00	1.955893e-01	1.169611e-02	1.169611e-02
1.307333e+00	1.345784e+00	1.133679e-01	8.627027e-03	8.627027e-03
1.345784e+00	1.384235e+00	7.154862e-02	6.595621e-03	6.595621e-03
1.384235e+00	1.422686e+00	3.759109e-02	4.885418e-03	4.885418e-03
1.422686e+00	1.461137e+00	1.918309e-02	3.510077e-03	3.510077e-03
1.461137e+00	1.499588e+00	7.568994e-03	2.215519e-03	2.215519e-03
1.499588e+00	1.538039e+00	9.946815e-04	7.101361e-04	7.101361e-04
1.538039e+00	1.576490e+00	1.567492e-03	9.123962e-04	9.123962e-04
1.576490e+00	1.614941e+00	1.033850e-03	7.377787e-04	7.377787e-04
1.614941e+00	1.653392e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.653392e+00	1.691843e+00	7.042579e-04	7.042580e-04	7.042580e-04
1.691843e+00	1.730294e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.730294e+00	1.768745e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.768745e+00	1.807196e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.807196e+00	1.845647e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.845647e+00	1.884098e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.884098e+00	1.922549e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.922549e+00	1.961000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.961000e+00	1.999451e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.999451e+00	2.037902e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.037902e+00	2.076353e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.076353e+00	2.114804e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.114804e+00	2.153255e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.153255e+00	2.191706e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.191706e+00	2.230157e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.230157e+00	2.268608e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.268608e+00	2.307059e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.307059e+00	2.345510e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.345510e+00	2.383961e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.383961e+00	2.422412e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.422412e+00	2.460863e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460863e+00	2.499314e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.499314e+00	2.537765e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.537765e+00	2.576216e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.576216e+00	2.614667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.614667e+00	2.653118e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.653118e+00	2.691569e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.691569e+00	2.730020e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.730020e+00	2.768471e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.768471e+00	2.806922e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.806922e+00	2.845373e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.845373e+00	2.883824e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.883824e+00	2.922275e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.922275e+00	2.960725e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.960725e+00	2.999176e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.999176e+00	3.037627e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.037627e+00	3.076078e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.076078e+00	3.114529e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.114529e+00	3.152980e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.152980e+00	3.191431e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.191431e+00	3.229882e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.229882e+00	3.268333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268333e+00	3.306784e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.306784e+00	3.345235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.345235e+00	3.383686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.383686e+00	3.422137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.422137e+00	3.460588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e+00	3.499039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.499039e+00	3.537490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.537490e+00	3.575941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.575941e+00	3.614392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.614392e+00	3.652843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.652843e+00	3.691294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.691294e+00	3.729745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.729745e+00	3.768196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.768196e+00	3.806647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.806647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp5-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89
LineColor={[HTML]{00F099}}
LineStyle=solid
Path=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp5-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89
Title=$ 5j$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.845098e-02	5.473377e-04	5.473377e-04	5.473377e-04
3.845098e-02	7.690196e-02	1.647982e-03	1.003143e-03	1.003143e-03
7.690196e-02	1.153529e-01	5.764907e-03	1.931831e-03	1.931831e-03
1.153529e-01	1.538039e-01	4.428972e-02	1.307860e-02	1.307860e-02
1.538039e-01	1.922549e-01	1.248587e-01	2.527865e-02	2.527865e-02
1.922549e-01	2.307059e-01	2.700442e-01	2.592567e-02	2.592567e-02
2.307059e-01	2.691569e-01	6.184138e-01	4.994657e-02	4.994657e-02
2.691569e-01	3.076078e-01	1.320634e+00	1.743271e-01	1.743271e-01
3.076078e-01	3.460588e-01	2.738519e+00	2.526995e-01	2.526995e-01
3.460588e-01	3.845098e-01	4.286253e+00	1.283863e-01	1.283863e-01
3.845098e-01	4.229608e-01	7.675928e+00	1.849587e-01	1.849587e-01
4.229608e-01	4.614118e-01	1.217052e+01	3.525347e-01	3.525347e-01
4.614118e-01	4.998627e-01	1.715614e+01	2.451530e-01	2.451530e-01
4.998627e-01	5.383137e-01	2.559171e+01	7.961989e-01	7.961989e-01
5.383137e-01	5.767647e-01	3.069715e+01	3.883561e-01	3.883561e-01
5.767647e-01	6.152157e-01	3.596437e+01	4.150218e-01	4.150218e-01
6.152157e-01	6.536667e-01	4.036030e+01	3.713176e-01	3.713176e-01
6.536667e-01	6.921176e-01	4.204297e+01	4.017234e-01	4.017234e-01
6.921176e-01	7.305686e-01	4.018603e+01	3.351165e-01	3.351165e-01
7.305686e-01	7.690196e-01	3.771423e+01	3.745816e-01	3.745816e-01
7.690196e-01	8.074706e-01	3.254823e+01	2.888926e-01	2.888926e-01
8.074706e-01	8.459216e-01	2.611251e+01	2.058791e-01	2.058791e-01
8.459216e-01	8.843725e-01	2.093124e+01	2.020163e-01	2.020163e-01
8.843725e-01	9.228235e-01	1.593670e+01	2.568448e-01	2.568448e-01
9.228235e-01	9.612745e-01	1.149992e+01	1.542498e-01	1.542498e-01
9.612745e-01	9.997255e-01	7.857933e+00	1.156122e-01	1.156122e-01
9.997255e-01	1.038176e+00	5.379579e+00	7.451311e-02	7.451311e-02
1.038176e+00	1.076627e+00	3.638202e+00	9.328597e-02	9.328597e-02
1.076627e+00	1.115078e+00	2.273261e+00	5.853814e-02	5.853814e-02
1.115078e+00	1.153529e+00	1.379188e+00	3.177591e-02	3.177591e-02
1.153529e+00	1.191980e+00	8.696583e-01	2.306211e-02	2.306211e-02
1.191980e+00	1.230431e+00	5.524171e-01	2.030982e-02	2.030982e-02
1.230431e+00	1.268882e+00	3.701261e-01	1.591632e-02	1.591632e-02
1.268882e+00	1.307333e+00	2.273762e-01	1.065257e-02	1.065257e-02
1.307333e+00	1.345784e+00	1.276490e-01	8.446516e-03	8.446516e-03
1.345784e+00	1.384235e+00	7.918957e-02	7.641250e-03	7.641250e-03
1.384235e+00	1.422686e+00	4.611805e-02	4.822304e-03	4.822304e-03
1.422686e+00	1.461137e+00	2.346938e-02	3.364929e-03	3.364929e-03
1.461137e+00	1.499588e+00	1.477445e-02	2.759151e-03	2.759151e-03
1.499588e+00	1.538039e+00	8.495449e-03	1.854591e-03	1.854591e-03
1.538039e+00	1.576490e+00	4.302255e-03	1.270744e-03	1.270744e-03
1.576490e+00	1.614941e+00	3.669816e-03	1.249491e-03	1.249491e-03
1.614941e+00	1.653392e+00	4.842537e-04	4.842537e-04	4.842537e-04
1.653392e+00	1.691843e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.691843e+00	1.730294e+00	5.232405e-04	5.232405e-04	5.232405e-04
1.730294e+00	1.768745e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.768745e+00	1.807196e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.807196e+00	1.845647e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.845647e+00	1.884098e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.884098e+00	1.922549e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.922549e+00	1.961000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.961000e+00	1.999451e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.999451e+00	2.037902e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.037902e+00	2.076353e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.076353e+00	2.114804e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.114804e+00	2.153255e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.153255e+00	2.191706e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.191706e+00	2.230157e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.230157e+00	2.268608e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.268608e+00	2.307059e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.307059e+00	2.345510e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.345510e+00	2.383961e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.383961e+00	2.422412e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.422412e+00	2.460863e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460863e+00	2.499314e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.499314e+00	2.537765e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.537765e+00	2.576216e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.576216e+00	2.614667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.614667e+00	2.653118e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.653118e+00	2.691569e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.691569e+00	2.730020e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.730020e+00	2.768471e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.768471e+00	2.806922e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.806922e+00	2.845373e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.845373e+00	2.883824e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.883824e+00	2.922275e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.922275e+00	2.960725e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.960725e+00	2.999176e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.999176e+00	3.037627e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.037627e+00	3.076078e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.076078e+00	3.114529e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.114529e+00	3.152980e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.152980e+00	3.191431e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.191431e+00	3.229882e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.229882e+00	3.268333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268333e+00	3.306784e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.306784e+00	3.345235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.345235e+00	3.383686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.383686e+00	3.422137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.422137e+00	3.460588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e+00	3.499039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.499039e+00	3.537490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.537490e+00	3.575941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.575941e+00	3.614392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.614392e+00	3.652843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.652843e+00	3.691294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.691294e+00	3.729745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.729745e+00	3.768196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.768196e+00	3.806647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.806647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp6-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89
LineColor={[HTML]{00C5ED}}
LineStyle=solid
Path=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/h0Wp6-g0-repack.hdf5.yoda/PP_JetRates/log10_d_89
Title=$ 6j$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.845098e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.845098e-02	7.690196e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.690196e-02	1.153529e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.153529e-01	1.538039e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.538039e-01	1.922549e-01	1.449291e-03	9.188487e-04	9.188487e-04
1.922549e-01	2.307059e-01	1.312185e-03	7.885129e-04	7.885129e-04
2.307059e-01	2.691569e-01	3.391355e-03	1.158926e-03	1.158926e-03
2.691569e-01	3.076078e-01	3.826821e-02	1.572162e-02	1.572162e-02
3.076078e-01	3.460588e-01	6.992174e-02	3.015268e-02	3.015268e-02
3.460588e-01	3.845098e-01	1.159812e-01	2.030396e-02	2.030396e-02
3.845098e-01	4.229608e-01	2.434564e-01	3.911076e-02	3.911076e-02
4.229608e-01	4.614118e-01	4.519279e-01	2.714962e-02	2.714962e-02
4.614118e-01	4.998627e-01	9.947273e-01	7.571321e-02	7.571321e-02
4.998627e-01	5.383137e-01	1.790300e+00	1.121343e-01	1.121343e-01
5.383137e-01	5.767647e-01	2.818985e+00	1.594946e-01	1.594946e-01
5.767647e-01	6.152157e-01	4.577798e+00	2.601874e-01	2.601874e-01
6.152157e-01	6.536667e-01	5.860300e+00	2.038558e-01	2.038558e-01
6.536667e-01	6.921176e-01	7.432575e+00	1.863282e-01	1.863282e-01
6.921176e-01	7.305686e-01	8.566677e+00	1.513854e-01	1.513854e-01
7.305686e-01	7.690196e-01	9.904408e+00	2.170242e-01	2.170242e-01
7.690196e-01	8.074706e-01	9.740927e+00	1.636417e-01	1.636417e-01
8.074706e-01	8.459216e-01	9.637429e+00	1.429423e-01	1.429423e-01
8.459216e-01	8.843725e-01	9.052670e+00	1.551921e-01	1.551921e-01
8.843725e-01	9.228235e-01	7.741869e+00	1.600428e-01	1.600428e-01
9.228235e-01	9.612745e-01	6.734792e+00	4.571508e-01	4.571508e-01
9.612745e-01	9.997255e-01	5.117729e+00	8.810963e-02	8.810963e-02
9.997255e-01	1.038176e+00	3.881905e+00	8.280770e-02	8.280770e-02
1.038176e+00	1.076627e+00	2.691771e+00	5.794747e-02	5.794747e-02
1.076627e+00	1.115078e+00	1.778451e+00	3.185565e-02	3.185565e-02
1.115078e+00	1.153529e+00	1.290130e+00	3.582925e-02	3.582925e-02
1.153529e+00	1.191980e+00	7.978492e-01	4.566354e-02	4.566354e-02
1.191980e+00	1.230431e+00	5.151525e-01	1.502621e-02	1.502621e-02
1.230431e+00	1.268882e+00	3.093839e-01	1.234426e-02	1.234426e-02
1.268882e+00	1.307333e+00	1.792335e-01	7.234302e-03	7.234302e-03
1.307333e+00	1.345784e+00	1.247838e-01	6.983705e-03	6.983705e-03
1.345784e+00	1.384235e+00	7.278068e-02	4.700792e-03	4.700792e-03
1.384235e+00	1.422686e+00	5.272016e-02	3.664622e-03	3.664622e-03
1.422686e+00	1.461137e+00	2.301618e-02	2.382609e-03	2.382609e-03
1.461137e+00	1.499588e+00	1.974615e-02	2.156484e-03	2.156484e-03
1.499588e+00	1.538039e+00	1.106336e-02	1.585063e-03	1.585063e-03
1.538039e+00	1.576490e+00	6.134418e-03	1.202904e-03	1.202904e-03
1.576490e+00	1.614941e+00	3.305404e-03	8.675004e-04	8.675004e-04
1.614941e+00	1.653392e+00	2.800908e-03	7.450506e-04	7.450506e-04
1.653392e+00	1.691843e+00	1.467157e-03	5.335503e-04	5.335503e-04
1.691843e+00	1.730294e+00	5.950345e-04	3.464074e-04	3.464074e-04
1.730294e+00	1.768745e+00	5.492000e-04	3.944528e-04	3.944528e-04
1.768745e+00	1.807196e+00	2.026670e-04	2.026669e-04	2.026669e-04
1.807196e+00	1.845647e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.845647e+00	1.884098e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.884098e+00	1.922549e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.922549e+00	1.961000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.961000e+00	1.999451e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.999451e+00	2.037902e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.037902e+00	2.076353e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.076353e+00	2.114804e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.114804e+00	2.153255e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.153255e+00	2.191706e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.191706e+00	2.230157e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.230157e+00	2.268608e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.268608e+00	2.307059e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.307059e+00	2.345510e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.345510e+00	2.383961e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.383961e+00	2.422412e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.422412e+00	2.460863e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460863e+00	2.499314e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.499314e+00	2.537765e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.537765e+00	2.576216e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.576216e+00	2.614667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.614667e+00	2.653118e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.653118e+00	2.691569e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.691569e+00	2.730020e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.730020e+00	2.768471e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.768471e+00	2.806922e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.806922e+00	2.845373e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.845373e+00	2.883824e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.883824e+00	2.922275e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.922275e+00	2.960725e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.960725e+00	2.999176e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.999176e+00	3.037627e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.037627e+00	3.076078e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.076078e+00	3.114529e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.114529e+00	3.152980e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.152980e+00	3.191431e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.191431e+00	3.229882e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.229882e+00	3.268333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268333e+00	3.306784e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.306784e+00	3.345235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.345235e+00	3.383686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.383686e+00	3.422137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.422137e+00	3.460588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e+00	3.499039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.499039e+00	3.537490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.537490e+00	3.575941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.575941e+00	3.614392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.614392e+00	3.652843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.652843e+00	3.691294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.691294e+00	3.729745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.729745e+00	3.768196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.768196e+00	3.806647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.806647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp7.yoda/PP_JetRates/log10_d_89
LineColor={[HTML]{0047EA}}
LineStyle=solid
Path=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp7.yoda/PP_JetRates/log10_d_89
Title=$ 7j$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.845098e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.845098e-02	7.690196e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.690196e-02	1.153529e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.153529e-01	1.538039e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.538039e-01	1.922549e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.922549e-01	2.307059e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.307059e-01	2.691569e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.691569e-01	3.076078e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.076078e-01	3.460588e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e-01	3.845098e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.845098e-01	4.229608e-01	2.997256e-03	1.863921e-03	1.863921e-03
4.229608e-01	4.614118e-01	2.589859e-03	8.160274e-04	8.160274e-04
4.614118e-01	4.998627e-01	9.658892e-03	2.452435e-03	2.452435e-03
4.998627e-01	5.383137e-01	5.967733e-02	3.505223e-02	3.505223e-02
5.383137e-01	5.767647e-01	9.184456e-02	1.279783e-02	1.279783e-02
5.767647e-01	6.152157e-01	1.422173e-01	1.473500e-02	1.473500e-02
6.152157e-01	6.536667e-01	3.476513e-01	3.990147e-02	3.990147e-02
6.536667e-01	6.921176e-01	5.071946e-01	2.371492e-02	2.371492e-02
6.921176e-01	7.305686e-01	8.797899e-01	4.286435e-02	4.286435e-02
7.305686e-01	7.690196e-01	1.356954e+00	9.740743e-02	9.740743e-02
7.690196e-01	8.074706e-01	1.752063e+00	6.170628e-02	6.170628e-02
8.074706e-01	8.459216e-01	2.190203e+00	1.044392e-01	1.044392e-01
8.459216e-01	8.843725e-01	2.655415e+00	8.369558e-02	8.369558e-02
8.843725e-01	9.228235e-01	2.844662e+00	6.658554e-02	6.658554e-02
9.228235e-01	9.612745e-01	3.186908e+00	1.181059e-01	1.181059e-01
9.612745e-01	9.997255e-01	3.013056e+00	6.058772e-02	6.058772e-02
9.997255e-01	1.038176e+00	2.806481e+00	7.008222e-02	7.008222e-02
1.038176e+00	1.076627e+00	2.600809e+00	8.430032e-02	8.430032e-02
1.076627e+00	1.115078e+00	2.008227e+00	3.993012e-02	3.993012e-02
1.115078e+00	1.153529e+00	1.737560e+00	1.118470e-01	1.118470e-01
1.153529e+00	1.191980e+00	1.364279e+00	8.623757e-02	8.623757e-02
1.191980e+00	1.230431e+00	8.925076e-01	2.173458e-02	2.173458e-02
1.230431e+00	1.268882e+00	6.393493e-01	1.926826e-02	1.926826e-02
1.268882e+00	1.307333e+00	4.517042e-01	1.147294e-02	1.147294e-02
1.307333e+00	1.345784e+00	3.000541e-01	7.838537e-03	7.838537e-03
1.345784e+00	1.384235e+00	2.194508e-01	9.029909e-03	9.029909e-03
1.384235e+00	1.422686e+00	1.617288e-01	1.319977e-02	1.319977e-02
1.422686e+00	1.461137e+00	1.023487e-01	4.551042e-03	4.551042e-03
1.461137e+00	1.499588e+00	6.727112e-02	4.365996e-03	4.365996e-03
1.499588e+00	1.538039e+00	4.683600e-02	5.392658e-03	5.392658e-03
1.538039e+00	1.576490e+00	2.095631e-02	1.686285e-03	1.686285e-03
1.576490e+00	1.614941e+00	1.662369e-02	1.563792e-03	1.563792e-03
1.614941e+00	1.653392e+00	1.033495e-02	1.220118e-03	1.220118e-03
1.653392e+00	1.691843e+00	4.090726e-03	7.863208e-04	7.863208e-04
1.691843e+00	1.730294e+00	2.232524e-03	5.373442e-04	5.373442e-04
1.730294e+00	1.768745e+00	1.090249e-03	3.645430e-04	3.645430e-04
1.768745e+00	1.807196e+00	1.069844e-03	4.046475e-04	4.046475e-04
1.807196e+00	1.845647e+00	3.329300e-04	1.722422e-04	1.722422e-04
1.845647e+00	1.884098e+00	1.004041e-04	1.004041e-04	1.004041e-04
1.884098e+00	1.922549e+00	8.363257e-05	8.363258e-05	8.363258e-05
1.922549e+00	1.961000e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.961000e+00	1.999451e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.999451e+00	2.037902e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.037902e+00	2.076353e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.076353e+00	2.114804e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.114804e+00	2.153255e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.153255e+00	2.191706e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.191706e+00	2.230157e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.230157e+00	2.268608e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.268608e+00	2.307059e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.307059e+00	2.345510e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.345510e+00	2.383961e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.383961e+00	2.422412e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.422412e+00	2.460863e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460863e+00	2.499314e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.499314e+00	2.537765e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.537765e+00	2.576216e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.576216e+00	2.614667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.614667e+00	2.653118e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.653118e+00	2.691569e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.691569e+00	2.730020e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.730020e+00	2.768471e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.768471e+00	2.806922e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.806922e+00	2.845373e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.845373e+00	2.883824e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.883824e+00	2.922275e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.922275e+00	2.960725e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.960725e+00	2.999176e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.999176e+00	3.037627e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.037627e+00	3.076078e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.076078e+00	3.114529e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.114529e+00	3.152980e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.152980e+00	3.191431e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.191431e+00	3.229882e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.229882e+00	3.268333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268333e+00	3.306784e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.306784e+00	3.345235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.345235e+00	3.383686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.383686e+00	3.422137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.422137e+00	3.460588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e+00	3.499039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.499039e+00	3.537490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.537490e+00	3.575941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.575941e+00	3.614392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.614392e+00	3.652843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.652843e+00	3.691294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.691294e+00	3.729745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.729745e+00	3.768196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.768196e+00	3.806647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.806647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp8.yoda/PP_JetRates/log10_d_89
LineColor={[HTML]{3300E7}}
LineStyle=solid
Path=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp8.yoda/PP_JetRates/log10_d_89
Title=$ 8j$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.845098e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.845098e-02	7.690196e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.690196e-02	1.153529e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.153529e-01	1.538039e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.538039e-01	1.922549e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.922549e-01	2.307059e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.307059e-01	2.691569e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.691569e-01	3.076078e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.076078e-01	3.460588e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e-01	3.845098e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.845098e-01	4.229608e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.229608e-01	4.614118e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.614118e-01	4.998627e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.998627e-01	5.383137e-01	8.145783e-06	8.145782e-06	8.145782e-06
5.383137e-01	5.767647e-01	4.860950e-05	4.860950e-05	4.860950e-05
5.767647e-01	6.152157e-01	1.489611e-03	7.050558e-04	7.050558e-04
6.152157e-01	6.536667e-01	2.176850e-03	4.998564e-04	4.998564e-04
6.536667e-01	6.921176e-01	6.552799e-03	1.134633e-03	1.134633e-03
6.921176e-01	7.305686e-01	1.645623e-02	2.404017e-03	2.404017e-03
7.305686e-01	7.690196e-01	3.699516e-02	6.070836e-03	6.070836e-03
7.690196e-01	8.074706e-01	6.511235e-02	6.522907e-03	6.522907e-03
8.074706e-01	8.459216e-01	1.455247e-01	2.254892e-02	2.254892e-02
8.459216e-01	8.843725e-01	1.634252e-01	1.170633e-02	1.170633e-02
8.843725e-01	9.228235e-01	3.333375e-01	8.206680e-02	8.206680e-02
9.228235e-01	9.612745e-01	3.238576e-01	1.612421e-02	1.612421e-02
9.612745e-01	9.997255e-01	3.775415e-01	2.085081e-02	2.085081e-02
9.997255e-01	1.038176e+00	4.286264e-01	2.070402e-02	2.070402e-02
1.038176e+00	1.076627e+00	5.078544e-01	5.236876e-02	5.236876e-02
1.076627e+00	1.115078e+00	4.334108e-01	1.683553e-02	1.683553e-02
1.115078e+00	1.153529e+00	4.569153e-01	4.861308e-02	4.861308e-02
1.153529e+00	1.191980e+00	4.032818e-01	2.437088e-02	2.437088e-02
1.191980e+00	1.230431e+00	2.998068e-01	1.763158e-02	1.763158e-02
1.230431e+00	1.268882e+00	2.482065e-01	2.079537e-02	2.079537e-02
1.268882e+00	1.307333e+00	1.785893e-01	7.342038e-03	7.342038e-03
1.307333e+00	1.345784e+00	1.484600e-01	1.758084e-02	1.758084e-02
1.345784e+00	1.384235e+00	9.071366e-02	3.630505e-03	3.630505e-03
1.384235e+00	1.422686e+00	6.435107e-02	2.916589e-03	2.916589e-03
1.422686e+00	1.461137e+00	4.377306e-02	1.977379e-03	1.977379e-03
1.461137e+00	1.499588e+00	3.573990e-02	4.723972e-03	4.723972e-03
1.499588e+00	1.538039e+00	1.963180e-02	1.305347e-03	1.305347e-03
1.538039e+00	1.576490e+00	1.293722e-02	1.015333e-03	1.015333e-03
1.576490e+00	1.614941e+00	7.166503e-03	6.913043e-04	6.913043e-04
1.614941e+00	1.653392e+00	4.878157e-03	5.368236e-04	5.368236e-04
1.653392e+00	1.691843e+00	2.872984e-03	4.125860e-04	4.125860e-04
1.691843e+00	1.730294e+00	1.564530e-03	3.111361e-04	3.111361e-04
1.730294e+00	1.768745e+00	1.310962e-03	2.850236e-04	2.850236e-04
1.768745e+00	1.807196e+00	5.380651e-04	2.043305e-04	2.043305e-04
1.807196e+00	1.845647e+00	5.214072e-04	1.763065e-04	1.763065e-04
1.845647e+00	1.884098e+00	8.769213e-05	6.769072e-05	6.769072e-05
1.884098e+00	1.922549e+00	1.119955e-04	1.119955e-04	1.119955e-04
1.922549e+00	1.961000e+00	1.557912e-05	1.557912e-05	1.557912e-05
1.961000e+00	1.999451e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.999451e+00	2.037902e+00	9.917864e-05	9.917864e-05	9.917864e-05
2.037902e+00	2.076353e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.076353e+00	2.114804e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.114804e+00	2.153255e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.153255e+00	2.191706e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.191706e+00	2.230157e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.230157e+00	2.268608e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.268608e+00	2.307059e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.307059e+00	2.345510e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.345510e+00	2.383961e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.383961e+00	2.422412e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.422412e+00	2.460863e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460863e+00	2.499314e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.499314e+00	2.537765e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.537765e+00	2.576216e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.576216e+00	2.614667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.614667e+00	2.653118e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.653118e+00	2.691569e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.691569e+00	2.730020e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.730020e+00	2.768471e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.768471e+00	2.806922e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.806922e+00	2.845373e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.845373e+00	2.883824e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.883824e+00	2.922275e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.922275e+00	2.960725e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.960725e+00	2.999176e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.999176e+00	3.037627e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.037627e+00	3.076078e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.076078e+00	3.114529e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.114529e+00	3.152980e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.152980e+00	3.191431e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.191431e+00	3.229882e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.229882e+00	3.268333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268333e+00	3.306784e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.306784e+00	3.345235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.345235e+00	3.383686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.383686e+00	3.422137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.422137e+00	3.460588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e+00	3.499039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.499039e+00	3.537490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.537490e+00	3.575941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.575941e+00	3.614392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.614392e+00	3.652843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.652843e+00	3.691294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.691294e+00	3.729745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.729745e+00	3.768196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.768196e+00	3.806647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.806647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


# BEGIN HISTO1D //home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp9.yoda/PP_JetRates/log10_d_89
LineColor={[HTML]{AB00E5}}
LineStyle=solid
Path=//home/hschulz/tex/HPC_Merging/8240/Wp_maxjet_9/Wp9.yoda/PP_JetRates/log10_d_89
Title=$ 9j$
XLabel=~
YLabel=~
# xlow	 xhigh	 val	 errminus	 errplus
0.000000e+00	3.845098e-02	0.000000e+00	0.000000e+00	0.000000e+00
3.845098e-02	7.690196e-02	0.000000e+00	0.000000e+00	0.000000e+00
7.690196e-02	1.153529e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.153529e-01	1.538039e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.538039e-01	1.922549e-01	0.000000e+00	0.000000e+00	0.000000e+00
1.922549e-01	2.307059e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.307059e-01	2.691569e-01	0.000000e+00	0.000000e+00	0.000000e+00
2.691569e-01	3.076078e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.076078e-01	3.460588e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e-01	3.845098e-01	0.000000e+00	0.000000e+00	0.000000e+00
3.845098e-01	4.229608e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.229608e-01	4.614118e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.614118e-01	4.998627e-01	0.000000e+00	0.000000e+00	0.000000e+00
4.998627e-01	5.383137e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.383137e-01	5.767647e-01	0.000000e+00	0.000000e+00	0.000000e+00
5.767647e-01	6.152157e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.152157e-01	6.536667e-01	0.000000e+00	0.000000e+00	0.000000e+00
6.536667e-01	6.921176e-01	2.755813e-04	1.620287e-04	1.620287e-04
6.921176e-01	7.305686e-01	2.177215e-04	2.177216e-04	2.177216e-04
7.305686e-01	7.690196e-01	1.506823e-04	1.136019e-04	1.136019e-04
7.690196e-01	8.074706e-01	4.538933e-03	4.064824e-03	4.064824e-03
8.074706e-01	8.459216e-01	1.340757e-03	3.163683e-04	3.163683e-04
8.459216e-01	8.843725e-01	5.763899e-03	1.242959e-03	1.242959e-03
8.843725e-01	9.228235e-01	1.182882e-02	1.801060e-03	1.801060e-03
9.228235e-01	9.612745e-01	2.775072e-02	6.557448e-03	6.557448e-03
9.612745e-01	9.997255e-01	5.368105e-02	6.298994e-03	6.298994e-03
9.997255e-01	1.038176e+00	5.895559e-02	4.496508e-03	4.496508e-03
1.038176e+00	1.076627e+00	1.373160e-01	3.601595e-02	3.601595e-02
1.076627e+00	1.115078e+00	1.191038e-01	8.466819e-03	8.466819e-03
1.115078e+00	1.153529e+00	1.416791e-01	1.109313e-02	1.109313e-02
1.153529e+00	1.191980e+00	1.610193e-01	9.871015e-03	9.871015e-03
1.191980e+00	1.230431e+00	3.478976e-01	1.811955e-01	1.811955e-01
1.230431e+00	1.268882e+00	1.572214e-01	9.158804e-03	9.158804e-03
1.268882e+00	1.307333e+00	1.625147e-01	1.487888e-02	1.487888e-02
1.307333e+00	1.345784e+00	1.279837e-01	6.977222e-03	6.977222e-03
1.345784e+00	1.384235e+00	1.075486e-01	4.459700e-03	4.459700e-03
1.384235e+00	1.422686e+00	1.021231e-01	1.177135e-02	1.177135e-02
1.422686e+00	1.461137e+00	6.284099e-02	2.336556e-03	2.336556e-03
1.461137e+00	1.499588e+00	4.850280e-02	1.978572e-03	1.978572e-03
1.499588e+00	1.538039e+00	3.705404e-02	1.921453e-03	1.921453e-03
1.538039e+00	1.576490e+00	2.760313e-02	1.286064e-03	1.286064e-03
1.576490e+00	1.614941e+00	1.755165e-02	1.206697e-03	1.206697e-03
1.614941e+00	1.653392e+00	1.415940e-02	3.320084e-03	3.320084e-03
1.653392e+00	1.691843e+00	8.764290e-03	6.871216e-04	6.871216e-04
1.691843e+00	1.730294e+00	4.630753e-03	4.491323e-04	4.491323e-04
1.730294e+00	1.768745e+00	3.264191e-03	3.408852e-04	3.408852e-04
1.768745e+00	1.807196e+00	1.501167e-03	2.303128e-04	2.303128e-04
1.807196e+00	1.845647e+00	1.136274e-03	1.967551e-04	1.967551e-04
1.845647e+00	1.884098e+00	5.452339e-04	1.247685e-04	1.247685e-04
1.884098e+00	1.922549e+00	2.100872e-04	7.805462e-05	7.805462e-05
1.922549e+00	1.961000e+00	1.286734e-04	6.146273e-05	6.146273e-05
1.961000e+00	1.999451e+00	0.000000e+00	0.000000e+00	0.000000e+00
1.999451e+00	2.037902e+00	4.244303e-05	3.124444e-05	3.124444e-05
2.037902e+00	2.076353e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.076353e+00	2.114804e+00	2.104973e-05	2.104973e-05	2.104973e-05
2.114804e+00	2.153255e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.153255e+00	2.191706e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.191706e+00	2.230157e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.230157e+00	2.268608e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.268608e+00	2.307059e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.307059e+00	2.345510e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.345510e+00	2.383961e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.383961e+00	2.422412e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.422412e+00	2.460863e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.460863e+00	2.499314e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.499314e+00	2.537765e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.537765e+00	2.576216e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.576216e+00	2.614667e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.614667e+00	2.653118e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.653118e+00	2.691569e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.691569e+00	2.730020e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.730020e+00	2.768471e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.768471e+00	2.806922e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.806922e+00	2.845373e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.845373e+00	2.883824e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.883824e+00	2.922275e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.922275e+00	2.960725e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.960725e+00	2.999176e+00	0.000000e+00	0.000000e+00	0.000000e+00
2.999176e+00	3.037627e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.037627e+00	3.076078e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.076078e+00	3.114529e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.114529e+00	3.152980e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.152980e+00	3.191431e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.191431e+00	3.229882e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.229882e+00	3.268333e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.268333e+00	3.306784e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.306784e+00	3.345235e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.345235e+00	3.383686e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.383686e+00	3.422137e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.422137e+00	3.460588e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.460588e+00	3.499039e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.499039e+00	3.537490e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.537490e+00	3.575941e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.575941e+00	3.614392e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.614392e+00	3.652843e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.652843e+00	3.691294e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.691294e+00	3.729745e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.729745e+00	3.768196e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.768196e+00	3.806647e+00	0.000000e+00	0.000000e+00	0.000000e+00
3.806647e+00	3.845098e+00	0.000000e+00	0.000000e+00	0.000000e+00
# END HISTO1D


